Distributed Reductions for the Maximum Weight Independent Set Problem

Finding maximum-weight independent sets in graphs is an important NP-hard optimization problem. Given a vertex-weighted graph $G$, the task is to find a subset of pairwise non-adjacent vertices of $G$ with maximum weight. Most recently published practical exact algorithms and heuristics for this problem use a variety of data-reduction rules to compute (near-)optimal solutions. Applying these rules results in an equivalent instance of reduced size. An optimal solution to the reduced instance can be easily used to construct an optimal solution for the original input. In this work, we present the first distributed-memory parallel reduction algorithms for this problem, targeting graphs beyond the scale of previous sequential approaches. Furthermore, we propose the first distributed reduce-and-greedy and reduce-and-peel algorithms for finding a maximum weight independent set heuristically. In our practical evaluation, our experiments on up to $1024$ processors demonstrate good scalability of our distributed reduce algorithms while maintaining good reduction impact. Our asynchronous reduce-and-peel approach achieves an average speedup of $33\times$ over a sequential state-of-the-art reduce-and-peel approach on 36 real-world graphs with a solution quality close to the sequential algorithm. Our reduce-and-greedy algorithms even achieve average speedups of up to $50\times$ at the cost of a lower solution quality. Moreover, our distributed approach allows us to consider graphs with more than one billion vertices and 17 billion edges.

==> plots/boxplot-reduction-time-RG/jittered-data-1.dat <==
1.258316388643786 5.330407
1.193465802205227 5.334178
0.9404286856231338 5.339395
0.8191875627197225 5.329668
1.0084560410264563 5.065953
0.9287006030878107 5.081874
1.2128489417760795 5.179407
0.8524845445591955 5.066681
0.9824477156142668 4.422587
1.0625365295912734 4.414095
1.3060846638965014 4.417738
1.0035151418630428 4.422158
0.8363783832997779 2.644629
1.191853153117918 2.643809
1.0887767475064987 2.642534
0.8128797560218304 2.642857
1.30730969197618 14.412171
1.3620891070282397 14.414095
1.2326629269974423 14.407778
1.301624462829687 14.377731
0.8576106769894994 3.317121
1.1723738111950965 3.322025
1.299128715975995 3.316191
1.137987948936581 3.314936
0.979107036589535 3.464508
0.7005259060512743 3.468147
0.9506288765903378 3.458525
1.0831652300828511 3.456472
1.3097582899284237 4.657589
1.3499547758280692 4.885256
0.9827573324145378 4.649775
1.27398244582873 4.653664
0.8203692327939696 12.573935
1.2287708702597668 12.575582
1.036524477876692 12.575076
0.6355312751230142 12.569842
1.1647785148029657 2.673951
0.9241176566682016 2.665485
1.2436337328611748 2.671935
1.1261149009238882 2.667272
0.6258571144858212 13.556267
0.9951833998489935 13.53009
1.2757020816195856 13.547694
0.807933157665349 13.50857
0.8689032720605425 383.934512
1.277853424081491 383.68811
0.7683003186267929 383.817264
1.050633055465504 383.77087
0.8039619464614152 4.446431
1.3506551877176074 4.556417
1.2273846019599026 4.615153
0.9609771785766777 4.573351
0.6853343639144016 5.45403
0.8650409535044093 5.443179
1.0059554818904304 5.450392
1.32462536817018 5.456877
0.7067933844483277 84.496736
1.0384504345679133 84.340402
1.1549210574001672 84.578459
1.0355806834963177 84.498443
1.235850147468502 24.283664
1.030212705227743 24.260404
1.3478789094803507 24.221918
1.0773892209710372 24.267155
1.0657127981315773 2.79449
0.9587417697066372 2.790347
1.0722151461873297 2.792845
0.9136758594794954 2.797765
1.0567382606236664 39.896994
0.8427471268020685 39.878839
0.7670434964157671 39.891809
0.7650471461916664 39.818167
1.084579884901455 46.849296
1.1174945417422215 47.032639
0.9823982440070356 47.042552
0.6923682708966953 46.967998
1.1932029414748275 68.395045
1.282577778117081 68.437643
1.3175357619597103 68.326818
1.2568451673551368 68.326627
1.2986298410184092 20.341328
1.3173118298651327 20.3722
1.0304499437110408 20.347835
0.9184720376759686 20.38871
1.1539625498908048 13.091475
0.8317255909840954 13.011984
1.233721531380909 13.0108
1.2621144738897754 13.034953
1.2962792255700064 4.630661
1.06735088764837 4.637201
1.3373236549240906 4.627107
1.0597712580592045 4.645876
0.9629223299733664 67.599626
1.1201840339667917 67.617013
1.3721933795151795 67.610059
1.312705913460592 67.653681
1.2199938130976682 0.827667
0.6867797411474855 0.826387
1.084587328780534 0.829263
0.9898331514768751 0.82769
1.0976105053086047 160.651351
1.2588081817536363 160.480315
0.8072767165463922 180.735602
1.173616915593136 160.315013
0.7128507199063885 1428.912727
0.7903454026508714 1430.157599
1.2209372287829319 1428.316952
0.8744021119147416 1428.379925
1.2369348224002445 9.046687
0.7004556401620722 9.019591
0.7347688666842279 9.032963
1.1482529801434291 9.223493
0.6589255508992092 9.520326
1.055399527591875 9.55155
1.3075120110242797 9.514878
1.025648476195543 9.531719
1.1354418494216922 1.075516
0.6450225959966539 1.077749
1.1012499324335936 1.071959
1.0797538133156643 1.073815
1.0569647110236555 4818.758033
0.9184070569921201 4831.029283
0.9026049552513906 4818.349261
1.3603874879854514 4820.377467
0.6522940282086144 1.783132
0.6412273823912681 1.767656
1.3457734601797084 1.773672
0.7637289560480788 1.766759
0.7179213733183238 0.391662
0.7829323824149849 0.391023
1.2255599427656358 0.393131
1.3277268689834356 0.394684
0.6420869317514938 1.137527
0.9442141239751128 1.137046
0.7011251645306273 1.228263
0.819939917344624 1.138147
0.7906219534872381 0.611741
1.110194289876492 0.60859
0.8877204755473992 0.608829
0.7602384261472659 0.607923
1.0027273789074154 0.609312
0.6545340303135193 0.611969
0.700690930891725 0.612023
1.3661763615418758 0.608879
0.7745168428502972 0.743168
0.8939164759837014 0.742332
1.1736987296690204 0.74093
1.2537449238950622 0.744132
1.3138615464964984 9.711738
0.7520684545731008 9.712602
1.1294804226797894 9.687848
1.3499116772823874 9.728631
0.6685382078698741 12.542587
1.1321513382245336 12.50545
1.2590684452762124 12.570722
0.881734405808938 12.556498
0.8130155044638337 0.634799
1.0725935451020583 0.637286
0.9567355252743093 0.643148
0.7561146133385809 0.635974
0.978719061322216 2.460793
0.932429046743166 2.448727
1.0518345546432102 2.452924
1.006450097546975 2.453588
0.8585845007501551 45.825849
0.8928637619426971 45.815376
1.2532458807767344 45.696616
0.8131994986166028 45.668774
1.045450164140143 473.291407
0.6343272391219859 473.147516
1.1811807830579977 473.136632
0.8769374158550954 473.544188
0.6592723701763125 309.667977
0.8356623731637611 309.603564
0.8050978058697655 308.856725
1.3398470048708493 309.623852
0.8891691711366305 208.242248
0.8409084361423 207.85743
0.8944008979403097 207.819111
1.3351793767434184 208.084963
1.1003108891869395 7.24015
1.0908076342140005 7.242455
1.1617145127260922 7.249978
0.9160129264843793 7.232323


==> plots/boxplot-reduction-time-RG/jittered-data-1024.dat <==
6.137744422413831 0.016623
5.751236070233171 0.035422
5.683866482752435 0.016518
6.320737072441717 0.015594
6.0734087979625455 0.021044
6.0903826297923835 0.014712
5.96813385212854 0.014769
5.737553232991717 0.024408
6.076477434709941 0.012433
5.814354660028128 0.011989
6.229420992013156 0.017539
6.174539216104062 0.02721
5.645450388784134 0.013282
6.324317257233776 0.012196
5.652237036245008 0.012475
5.692214489123031 0.012014
5.844550920678184 0.047221
5.738106795352605 0.054763
5.802108812187452 0.045893
5.891857116458666 0.045032
6.176624786591035 0.018457
5.928533520573633 0.010486
5.827379816044069 0.011594
5.994234865220752 0.011232
5.91944493734157 0.012561
5.858073148114655 0.012672
6.300406243400058 0.012601
6.037836338219703 0.012547
6.357995633231075 0.013626
6.204684307045079 0.013842
6.052874473214683 0.013168
5.821834941957648 0.014664
6.140132742216629 0.031278
5.966938289227329 0.028841
6.166040786281315 0.028677
5.927834106683296 0.02853
5.997003777238461 0.011502
5.640512825584317 0.016365
6.179968876740039 0.014631
5.650705158266723 0.011996
6.13554403938573 0.087707
6.061502771653472 0.09165
6.206938208616095 0.092975
5.842333199428062 0.090935
6.139583111342497 10.45712
5.780323481723278 10.428522
6.021954001018373 10.419841
5.880210284438385 10.433076
6.35884091351776 0.046417
6.353899918034489 0.080884
5.78172730160502 0.044509
6.049528676914372 0.044189
5.872082014408704 0.364658
6.351403640265211 0.372409
6.318394461139924 0.366017
6.064609389792367 0.367691
6.16506334133137 0.101849
6.135993567531802 0.067147
5.89001672433252 0.069056
6.31227117703137 0.067249
6.299590152612268 0.218992
5.8729938483585595 0.212553
6.185546182953269 0.225334
5.631819095005836 0.219835
6.237269332918832 0.024399
6.048652009048499 0.024431
6.339230034563212 0.026905
5.897394805911131 0.024915
6.094284806177528 0.556298
5.867251823627534 0.489008
6.2120890360529994 0.493799
6.07552724758725 0.575222
6.365603267234017 0.664649
5.62575959482234 0.641451
5.730569056618601 0.678947
5.65770103656811 0.649337
5.719385886609626 0.523937
6.322038972802373 0.597078
6.336456224629421 0.551749
5.985309401023608 0.563934
6.335017045946097 0.102785
6.238790707641299 0.101196
6.208963300609582 0.101311
6.185461463102397 0.125552
5.765740938877199 0.237689
6.036657945827085 0.239023
5.9429094229566335 0.240261
6.337341035698416 0.262705
5.755375153550112 0.045828
5.752394132669756 0.045904
6.1191463152285115 0.04869
5.743051342180112 0.046781
5.707540254713895 0.440561
6.002942397997505 0.443424
6.222495728415006 0.442639
6.078784253735274 0.403389
6.19106547963603 0.060821
5.824318898719164 0.062192
5.83872212477197 0.057558
5.9465277312986435 0.062541
6.368135913199285 1.423847
6.163438692393382 1.425783
6.334690467965924 1.414032
6.028402841802306 1.426974
6.040919888678547 60.173946
6.367567751606538 59.742968
5.76749120674416 60.555914
6.211942827878686 60.063805
6.218635368021432 0.145988
6.258556220713598 0.146965
6.1875395319127 0.148614
5.741499763641411 0.147378
6.1208457240912555 0.180549
6.317777388439669 0.183094
6.047463864371989 0.19182
5.895706132785215 0.220488
6.337140111455894 0.022455
6.0461989878440034 0.022271
5.933727295901619 0.021099
6.085600123545958 0.021839
6.2280937624735895 179.983726
5.796226567960238 183.702783
5.6367690322672335 179.989606
6.021821172804857 179.95614
6.331018065056856 0.138847
6.135193471952395 0.073154
6.0981810000975045 0.074817
6.09586136061748 0.101671
5.997742284196288 0.042521
6.1731894523012905 0.042944
5.811895830025294 0.044897
6.293815697964726 0.045582
5.83085449143392 0.026312
6.333708759908051 0.022361
6.319872532524068 0.021076
5.683443393035646 0.022477
5.961134775933252 0.022146
6.183027213702812 0.048569
5.9622405536310525 0.022528
6.006674268627312 0.02336
6.230117953253789 0.02014
6.153744120711954 0.032697
6.343503167042208 0.020552
5.748364495712309 0.019514
6.31766946463974 0.020876
6.320989689380379 0.020624
6.101061703980392 0.02039
6.330293120472801 0.020736
5.814514190539065 0.182966
6.286340462552736 0.184122
6.205109469720143 0.183997
6.08226674978302 0.189312
5.692971933486047 0.15595
5.647600765298222 0.094743
5.633227121620589 0.123994
5.812918543086132 0.155983
6.196764307457387 0.044544
5.914968774294175 0.045335
6.20658504386641 0.043829
6.094231868198569 0.044844
5.916946424341383 0.114083
6.285109971589682 0.108223
5.653812929518647 0.106065
5.973984742655883 0.107349
6.247389254544612 2.053875
5.72011011222982 0.838461
6.157865671133714 0.823255
5.871086881432711 0.947606
5.643225958932709 4.344612
5.980293698166983 4.338
6.016269554209002 4.279482
5.656189688005385 4.310513
6.049439515163836 32.854823
5.8855753784683795 31.001437
5.628369905442223 31.469144
5.768080035507424 30.755692
5.708108004209006 6.345057
6.030466466049304 6.37967
5.657340122281754 6.396392
6.321099427573559 6.384675
6.25879647929878 0.164254
6.333973232798592 0.165574
5.861100774589825 0.162045
6.303950541421421 0.170817


==> plots/boxplot-reduction-time-RG/jittered-data-128.dat <==
2.674769348278339 0.098118
2.6884823526248027 0.10077
3.276671485503284 0.099801
2.6545618720335216 0.099803
2.793817990257372 0.096056
2.6554740199844256 0.090257
2.636463854977295 0.096135
3.257966014269306 0.087745
2.87294577543756 0.078261
2.7455175451970404 0.07833
2.736614617716682 0.079143
3.1170627463277527 0.077291
3.35144870376953 0.053058
3.0037497694542585 0.053048
3.3008178576630036 0.057472
3.0018214492143205 0.051402
3.055404358118662 0.245818
3.133928517592019 0.242357
3.228832491774103 0.23866
3.193384786696037 0.241433
3.3678994220291716 0.057597
3.1852240418625994 0.050749
3.3043355425146497 0.050003
2.7795786240491873 0.050095
3.0265622282464357 0.065137
3.0739606977506018 0.066971
3.2442724628702653 0.063818
2.986660172299437 0.106957
3.2182801587818215 0.07479
2.9164266676125856 0.057269
3.064791341686087 0.058512
3.263487455610801 0.058117
3.2235446033281185 0.214567
3.1177384139146005 0.210784
2.625180522393875 0.211815
2.7614766916396585 0.224578
3.005143340138346 0.05689
2.8158445488625343 0.05368
2.674215632454548 0.053841
3.2699125665910964 0.052968
3.3322102659848722 0.569497
2.8521036586117754 0.592456
2.9310548755386456 0.504302
3.232528150362965 0.510066
2.6716940691534172 20.739544
3.1057386469218375 20.716354
2.7204906096995902 20.733519
2.8403162549964187 20.730081
3.2474555149713042 0.111015
2.666645284417246 0.117544
2.6519503750726416 0.117527
2.938399533597221 0.116026
2.993873219322198 0.482081
3.2724938873311507 0.477611
3.1628915597588922 0.475271
3.1301578564496513 0.491035
2.73853032929984 0.438893
3.3650294431640124 0.44131
2.933355147215611 0.442583
3.083828148243645 0.440884
2.915012254149927 0.589599
2.6602746868588802 0.576999
2.978166906786049 0.568253
2.738525815421127 0.610033
2.649349096780458 0.104863
3.088050317760754 0.101393
3.0974747184137517 0.101763
2.7039696184922737 0.101095
3.0368578246738327 1.524061
2.8850009824799763 1.514808
2.9125605548736657 1.533794
3.2073149240247587 1.516143
2.992739758143184 2.033926
3.285957461559181 2.0313
3.0825898071796676 2.022511
2.975391311278553 2.021255
3.0992344800415386 2.462411
2.8783990348715642 2.426789
2.7182428443961895 2.403189
3.1368972140193927 2.420277
3.091528082059993 0.494383
3.2164248685303978 0.478482
2.7203318437103317 0.489627
3.308837488597142 0.482122
3.2245059085663605 0.581966
3.312665556068257 0.588195
3.2794010413301002 0.573895
3.1357548347677926 0.59104
3.232688137078019 0.150984
3.014255481923551 0.252615
3.2141168620204987 0.233958
2.766845600892889 0.139985
3.211585579767971 2.312916
2.9584347030422555 2.337873
3.1924621659730237 2.328905
2.9666026776091408 2.337317
3.2171690462083373 0.089353
2.68150468891392 0.08728
2.6584806790683095 0.089827
3.3257171867786757 0.087377
2.9896238255615515 4.671152
3.3008035497366786 4.264206
3.3335874389115525 4.267469
3.1248833643417253 4.262619
3.053847619570106 179.234829
2.786984538080107 178.039773
2.695107164474256 181.804279
3.2395456613117046 178.531864
3.291579050723991 0.381813
3.2095467830211644 0.377592
3.1488768245487186 0.389339
2.9400833370561155 0.384966
2.853983692520217 0.542656
2.710083671728282 0.54682
2.9444776860541224 0.555212
3.049509730685818 0.555172
3.3171604373531345 0.026805
3.326816076998215 0.027761
2.9367308974056847 0.027902
2.699408241073572 0.026701
3.2053640493535824 257.703185
3.175709506242837 257.50674
2.6480256344639295 257.859189
2.9600389493503774 257.503315
3.1398135782239187 0.148078
2.6476006759142026 0.14066
3.3144617650512105 0.13642
3.3466818648828145 0.148075
3.16690707906663 0.061856
2.6839039047388527 0.060949
2.677747099407267 0.062869
2.894439986115928 0.058156
2.6470331308177397 0.03758
2.8859082954632544 0.039577
2.6324731809847246 0.040068
3.355742634630726 0.035622
3.239255024301647 0.023047
2.6778882086086404 0.022537
3.2950763188858954 0.026469
2.7809835300030117 0.024418
2.7785930987020127 0.024719
3.1303193591466254 0.024034
3.328696701121911 0.023943
2.717391090921928 0.024811
2.630388425439203 0.029313
2.9018476103775193 0.028846
2.643487510827117 0.027402
3.0786361781853984 0.026973
3.2693817064644066 0.663141
2.7652437768171434 0.657533
2.709293276872638 0.661071
2.883337205503958 0.650569
3.3443786404554854 0.333133
2.722618270821513 0.345629
3.3498894453502452 0.326328
2.896679902458637 0.342865
2.980027802070084 0.080269
2.8444739894737303 0.076942
3.3278451331616026 0.079678
3.3436109212406233 0.077654
3.1019367798808077 0.217725
2.763034162631367 0.219074
3.3697138414577155 0.22842
2.701935329660184 0.219409
3.06063703619556 3.646021
2.7423022950622564 3.578361
3.2982564856126544 3.567518
3.3342587936217116 3.5893
3.228292723500081 26.755062
2.861918564001093 26.317262
2.807129017468489 26.386919
3.191143809914278 26.288457
2.8432946393590157 198.229442
2.9398390333905566 198.822784
2.659691757676981 199.57884
2.724175357825355 199.606863
2.6404122154813323 18.100252
2.6834408400701517 18.147436
2.6799083620236455 18.091295
2.94017377663061 18.088716
3.0380828832280784 0.332591
3.1806591149031913 0.33773
2.731712605381812 0.389768
2.941641559627064 0.318938


==> plots/boxplot-reduction-time-RG/jittered-data-256.dat <==
4.10272452805879 0.051146
3.6884167711141993 0.050045
3.9586083663596527 0.049503
3.9019420294298484 0.049556
4.336698946706246 0.047072
3.668392835425763 0.044822
3.931469665887361 0.052894
3.9379191098471535 0.04556
4.171135378449758 0.03869
3.865503252155878 0.039427
3.7779927069596755 0.041267
3.8449837413747288 0.038539
3.978165656837019 0.0295
4.337701247178716 0.030085
4.22238776707248 0.028137
3.8327276843348073 0.05753
4.043636191294785 0.13365
4.1411502276764 0.134888
4.221742866761599 0.135206
3.9596232879623856 0.135906
3.9240826788472796 0.028687
4.200730557115959 0.027369
3.948787371673084 0.027413
3.8109682516727537 0.026
3.965085273647986 0.037624
4.327828484717842 0.034061
3.731925616163951 0.0337
3.971826515895409 0.032788
4.102977643272836 0.032544
3.9874659912010753 0.032766
3.7777299282777776 0.033351
3.6263823704617493 0.033025
4.1492437838525795 0.109349
4.0890516385175895 0.112708
3.630832487076898 0.110639
3.8489200907635905 0.11235
4.201475694657131 0.029158
4.096690283908465 0.029831
4.0339060869579795 0.028296
3.7421658323567866 0.031557
4.154720532249766 0.262374
3.978576191286853 0.275767
4.1336340596769725 0.265924
4.195067377542619 0.271535
3.799272041080934 16.783766
4.196496259823284 16.744472
3.835066288516292 16.844088
4.363011352838684 16.765637
3.715623708088389 0.07178
4.287788514058042 0.067195
3.6554103437825285 0.06916
3.817431863761108 0.06837
4.019576431571851 0.450858
4.061212137583446 0.453391
3.922176238771069 0.44996
3.7015237961703034 0.446701
3.814456064368535 0.237927
3.8375473778953664 0.241907
4.191417140919048 0.244078
4.306580743916506 0.237984
4.071557436614815 0.417705
3.6515882242682705 0.413325
4.219177353731283 0.441914
3.85420294962994 0.443566
3.8799178048121825 0.06124
4.022639078234061 0.061081
3.8117852856816663 0.060562
4.314983565893027 0.060595
3.74766606875561 1.135779
3.9361228003777997 1.113983
3.8422689621304045 1.142774
4.014875576651211 1.126416
4.055486352311783 1.257783
4.095354766828632 1.233675
4.023531852878479 1.241152
3.9331033767516996 1.234916
4.100945509282349 1.458236
3.927559657440113 1.464843
4.208912694290536 1.438921
4.216133068941243 1.425165
3.8441906260831167 0.28063
3.903853242666831 0.283006
4.096608179460165 0.27984
3.742802475336743 0.292489
4.147773948240194 0.417844
3.9110708147355346 0.973429
4.0682968560677555 0.437422
3.7296498244234164 0.420024
4.12619378957317 0.07728
3.890543395460275 0.079197
3.9794991821554238 0.074165
3.9363305506371518 0.081276
3.982536435996321 1.009597
4.146021724687333 1.034876
3.8636801326240584 1.040579
4.114040860673911 1.022529
3.6701665806247763 0.067092
3.8501388643466576 0.067352
4.183907267612534 0.064881
3.6643044085465477 0.064396
4.090856646461677 3.300119
3.644160099450879 3.308036
3.9786466512324252 3.30832
4.2914087827851075 3.581662
3.632582570498203 147.856809
4.020121015490442 147.242696
3.6748426222441473 147.792577
4.275332332112116 149.303779
4.139722391679749 0.265313
4.181465392511072 0.245851
4.1267556849594165 0.244839
3.629817590273609 0.24762
3.655883396693424 0.44006
4.090657603016535 0.4581
4.3747638441826835 0.463494
4.279860429318845 0.456622
4.149764355044028 0.022686
4.170324965756717 0.022107
3.7950152669512467 0.022152
4.188710450601859 0.021051
3.840943078647578 114.932295
3.704095200266795 114.89881
3.9706711716000687 114.883707
3.8726468293972136 114.946191
3.751191548988384 0.124668
3.9412824193835534 0.118561
4.297900732722907 0.123564
3.9514527049736268 0.118926
3.9604689214372937 0.043116
4.156620818083178 0.04407
4.018121402614219 0.04237
3.721917276506495 0.043119
4.307794298157978 0.025592
3.958093252121474 0.025366
4.21700330441902 0.024921
3.916656347516683 0.025741
4.230134514115519 0.02294
3.9171523120055896 0.021979
3.790119641249534 0.020942
3.7721460001875013 0.021119
4.330025983253133 0.02074
4.064897693935765 0.021269
3.6623449487936988 0.019843
3.916260697133537 0.01995
3.800521945393695 0.02199
3.6884927984569744 0.022033
3.7650669013910565 0.020757
3.6677428599996276 0.021355
4.103555221171077 0.457812
3.7550303986281017 0.473393
4.083084907182644 0.480589
4.084380060918423 0.46476
4.153692783054953 0.263124
4.009088987958574 0.253191
3.8383179927510986 0.26546
4.283093090446396 0.266718
3.8898033112926353 0.066103
3.968720743734054 0.065492
4.0989095737979095 0.064956
4.0120932236255875 0.069653
4.3423512614249 0.175493
4.341038258078592 0.187224
4.32231988795707 0.199901
4.325557262248943 0.173116
4.060720101676522 2.128237
3.992651547797502 1.912675
4.153087613036776 1.916888
3.786564694739101 1.96077
3.8244040294116464 15.399925
3.657855440224819 14.354281
3.7471431569185234 14.48718
3.627905912454108 14.417056
4.115970682392623 109.563151
3.7303052417767613 108.737017
4.215009509182039 109.290555
4.135377996911294 109.551338
4.353006845015872 13.312923
3.9223858652139185 13.308151
4.31604393508829 13.315957
3.9652781292396497 13.289443
3.8796278048771553 0.264971
3.70175415243779 0.250733
4.287124138803895 0.238275
4.22109261892194 0.250483


==> plots/boxplot-reduction-time-RG/jittered-data-512.dat <==
4.867196732401295 0.055281
4.966808288694222 0.025726
4.868857599359936 0.026055
4.646621837403571 0.026031
4.658264394049338 0.024103
4.901528094411544 0.030331
4.782193496096588 0.02336
5.018385952407944 0.023381
4.765838776737215 0.026639
4.776216189849808 0.023051
5.129500910988223 0.020904
5.176701992571287 0.022828
4.859174071905579 0.018744
5.26999579957503 0.018202
4.815979380991783 0.031044
4.882955282211168 0.01886
5.159360292777206 0.076098
4.6583771759969075 0.073844
5.3256375950871435 0.074672
4.679253298840719 0.073573
4.970698294203546 0.018208
5.168453619470067 0.016564
4.660601401238599 0.019204
5.231752014227883 0.023654
5.35917000748356 0.019256
4.970383754596721 0.018854
4.713592727215676 0.01926
4.68610774674161 0.018828
4.699047827122351 0.021354
5.199081030602357 0.020745
4.935509636351389 0.020836
5.314425618649273 0.020124
4.955479832064864 0.060093
4.682857482608456 0.059348
4.9452016906385 0.080748
5.191120920069167 0.058353
5.247003820135096 0.01684
4.654513764896894 0.016311
4.76029204344225 0.023533
4.992510089017733 0.020164
4.721064108463707 0.155219
5.27831948145663 0.146549
5.325845666334612 0.154462
4.864697748765363 0.149554
4.951132761914015 13.149043
5.042790548315042 13.155001
4.839129343312692 13.171378
5.030806773094671 13.119341
4.775888784105338 0.047847
4.847480938457685 0.047946
4.9563377248907585 0.0537
5.078502426643357 0.048461
5.027123769564683 0.382366
4.820740982550455 0.385018
4.798840906563542 0.38284
4.714047677525533 0.386084
5.212620226919129 0.135675
4.699175574849785 0.156032
5.174663754634521 0.131879
4.811580271747324 0.142947
4.8384177380043365 0.312677
5.177062574758099 0.314172
5.119715593791227 0.332407
5.181441166636668 0.316911
5.011462294095771 0.043089
5.269321864748953 0.044184
4.716345418531604 0.034725
5.108897721054879 0.034648
4.713683234366492 0.78279
5.177962526109071 0.79937
4.89417849609384 0.76845
5.131161578278332 1.234263
5.1526129350809615 0.889839
5.120456343230794 0.885488
4.79116848524587 0.868338
5.248849914790515 1.53838
4.805102065567601 0.935507
5.013614972909084 0.898982
5.130984315615013 0.913453
4.8002023810885674 0.913334
5.096383792237955 0.145967
4.840123285997996 0.18768
4.75353678206329 0.17615
5.232311621394933 0.146678
5.039842077558021 0.272577
4.870913529956642 0.274383
5.064073210404155 0.276851
4.643964798070466 0.311838
4.722367142570246 0.058832
4.921685638773682 0.054996
5.356817434598309 0.052475
5.007855888407092 0.055777
4.682342153800171 0.702533
5.198780461437092 0.66832
5.2110829031939865 0.709468
5.206101630796142 0.677814
5.052123528535965 0.072743
5.146774053402097 0.068501
4.785093452233723 0.057812
5.174420443170491 0.058097
5.237130490506196 3.088759
5.19497490516644 3.085478
4.890096801939415 3.09644
5.0682710379317815 3.080798
5.096742018117379 104.614836
5.300607390242813 104.249725
4.706010421455 105.74284
5.2504503281378065 104.428973
5.019826668851779 0.179884
4.893960590413953 0.166246
4.9667021761203145 0.168639
4.634476624198054 0.16668
4.790055194248571 0.329418
5.114572565051004 0.326949
5.120636959815837 0.800792
4.996024205214735 0.322313
5.339994410447989 0.02065
4.985686316412103 0.025791
4.860457744659246 0.01896
5.260835629396731 0.019459
4.819368724547947 104.655521
5.078229494775762 104.743349
5.152564139241725 104.727246
5.241272224018838 104.690089
5.214026562637062 0.078381
4.913069247885283 0.08297
4.669385229472053 0.077658
4.653715899112582 0.078512
5.169845290931344 0.03903
5.346268536055138 0.038938
4.88237403070347 0.039756
4.955896323556636 0.03895
5.169348511806333 0.020734
5.11837343439041 0.020803
4.820079941363102 0.020416
5.128688634349027 0.020659
4.853676814680788 0.016833
4.892268429921529 0.016924
5.029634978947321 0.01657
5.174235367945048 0.016609
4.738412158675974 0.017044
4.641490408169704 0.017082
5.095872465863766 0.016875
4.643423508339377 0.017786
4.658722430537126 0.017891
4.7943316825416 0.017707
5.115407654978342 0.018489
4.674908823264522 0.022732
4.671804325719895 0.41486
5.354069933280213 0.372946
4.9419896703354125 0.420275
5.294321700494645 0.412924
4.787393212964573 0.213268
4.951409884590962 0.183207
4.893526350959866 0.189361
4.757701652026227 0.232515
4.8716098893139375 0.045911
5.365096864022035 0.050516
5.18548175734634 0.052962
4.912001209387369 0.04548
4.9319633257999484 0.126821
4.8228056758663 0.135998
5.023502508949119 0.129088
5.17672768410646 0.131475
5.139984961812951 1.477965
4.971987376505989 1.261866
4.656454285037118 1.256089
5.3161308548744515 1.292467
4.93170035232205 9.111592
4.917724150258949 7.648064
4.627332585866866 7.588367
4.728670410561435 7.590837
5.276640063125509 65.38009
5.010450947135977 65.572179
5.174326133167008 66.03221
4.736125914825019 68.922888
4.872538254991437 7.598256
5.255102417403398 7.20085
5.2404938908830685 7.489726
4.8100957010646805 7.208023
4.641481481249804 0.188713
5.229850230159203 0.187941
4.751633003779566 0.190165
5.215761044090671 0.18501


==> plots/boxplot-reduction-time-RG/jittered-data-64.dat <==
1.9358134912079354 0.167957
2.113124646697509 0.168436
1.62614316639254 0.166907
1.769232155933507 0.168102
1.8758012679968763 0.16067
1.8045619701394688 0.160281
2.103049550846975 0.158203
1.9089860527423208 0.160834
2.281567543784763 0.130828
2.051113565682644 0.132941
1.9358047975127333 0.132526
1.9267003063393098 0.131312
2.1513722179502563 0.092622
1.9386699149693496 0.091111
2.121646916730363 0.092103
1.6600847644675987 0.092355
1.9590141422891225 0.441846
1.819420192585417 0.44474
1.7432649290917333 0.442938
2.020679847625711 0.443633
1.990449200801774 0.089997
2.04605369421082 0.090593
2.191613575444012 0.089805
2.287906365686526 0.09004
1.9959370027814651 0.112817
1.8590436848126548 0.113317
1.9751691765143926 0.113478
2.2317843930202717 0.112622
2.2812622486102034 0.104967
2.2343111992728195 0.103802
1.766000970538121 0.102585
2.374565269591498 0.104492
2.0998165699387252 0.401092
1.687600287631797 0.370922
2.1691657665959845 0.37056
2.365116110153846 0.397022
1.9263626166594077 0.098264
2.1338862539314762 0.095048
1.8621328529160068 0.094527
1.785143496548522 0.098667
2.162993107483278 0.97854
1.6267681735395154 0.981418
2.2420485578985616 0.982101
2.0212594826448447 0.988465
1.6983382563504945 26.453794
1.7141779210885595 26.484566
2.111949068672115 26.487433
2.2802403679252565 26.470544
1.8349870574951543 0.208383
2.3588863900800483 0.211604
1.7001355167977819 0.199791
2.2654535821980035 0.201308
1.9225221329981783 0.666155
1.6860090625761757 0.668905
1.8310353825644465 0.67164
1.9647336386134358 0.665346
2.2192561483892392 0.807554
2.2710199277279273 0.824774
1.7250654156519118 0.801741
2.015649146310649 0.805659
2.113087428612303 1.102647
1.8852897609497012 1.103525
2.2788978767829393 1.106539
1.8338073614122705 1.101131
1.6389307456591964 0.192419
1.6554974552564456 0.195946
2.1357475775834325 0.191986
2.0437668020727853 0.193032
2.334876915627497 3.186988
2.328829099801189 3.12574
2.307388383053827 3.113107
1.6565033989755058 3.113903
2.1868511175431475 3.755545
2.1509936131961447 3.745553
2.1165213985060474 3.746449
2.159268239387181 3.762386
2.302032612964498 5.006287
2.105105899844918 5.006004
1.904336947229192 4.99297
2.0284465877988653 5.010687
1.7808830777681186 0.886928
2.0653441285213576 0.882989
1.631672811536809 0.876488
1.738267380397991 0.883733
1.8750562910223998 0.924846
2.217217369194337 0.929216
2.1638745670786546 0.932149
1.8786919775200088 0.926511
2.090403581237414 0.236046
1.655902212129657 0.233522
1.747895409256682 0.236953
2.361435552593979 0.237138
1.8421481402269002 3.619895
1.921093987241218 3.629562
2.036363222429385 3.624232
1.8450552510930025 3.622432
1.9835485018632657 0.121322
1.804779562728968 0.124167
1.6611922717162209 0.125007
1.7596901367811668 0.122967
2.0172876737750736 7.31332
1.6781471630707605 7.290751
1.9273768598338201 7.292158
1.8713905325116151 7.309736
1.9360412067285817 178.260178
1.699550253679026 178.515399
2.306493165797585 181.333543
1.9805034883529724 179.346707
2.255636249470754 0.624329
2.3571720932367928 0.622174
1.8827386952433258 0.622643
1.9843148893639895 0.626458
2.149696468362964 0.909127
1.9449014926580213 0.907053
1.851427337164517 0.905438
2.1760632434139615 0.936385
2.295799833660931 0.034731
2.314766633323708 0.034776
2.0950565351051504 0.034995
1.906678509746409 0.035001
2.3559203911097706 992.262925
2.104158888125355 996.871729
1.6743760079579757 988.801173
1.6885021768400834 989.294438
2.1874021788373144 0.215331
1.6708671174094745 0.215125
1.6308882539984388 0.213066
1.9203559638362822 0.21815
2.014252796525997 0.079346
1.9614082141974158 0.080388
1.9914641033203644 0.080094
2.0636665264949556 0.078722
2.1344769255290936 0.058032
1.9422785551305668 0.057784
1.9012485922508193 0.058613
2.366344293574467 0.058199
1.8206874015846921 0.03304
2.2078251158813824 0.03294
1.948415768474033 0.033845
1.8938902865071543 0.035012
1.6728934617078715 0.033825
2.272684208226532 0.032998
2.151503112321453 0.033126
2.3022580306556955 0.033176
1.9637088445151507 0.035953
2.1326907251124525 0.034752
1.7141827149153919 0.038905
1.923465201201735 0.036166
1.780423980062812 1.202541
1.6565760709179964 1.204717
2.33597101344224 1.210051
1.7869207763490178 1.217244
1.7347658673560042 0.594683
1.7734775326684566 0.59183
1.908523973235723 0.597909
2.034793446736335 0.58513
1.7385007763546683 0.102266
2.3665174167393173 0.102754
2.3622419079089614 0.103991
1.7363015128145225 0.102319
1.9294301623759615 0.330732
2.134947112332502 0.32921
2.2832424371758213 0.329892
1.9965544436833915 0.337716
2.3127850045698612 6.102318
1.8668452361609795 6.058405
1.9988306686180628 6.054131
1.9989849438987566 6.062714
2.1275511134864704 47.122571
1.7764934815995903 47.021443
2.082327957812585 47.049279
1.789079822654117 47.044889
1.8801652362882741 316.224365
2.346924847441011 316.39486
2.2992560285232555 315.112746
2.2385887856883455 316.109048
1.6516011964070092 20.201823
1.7362751618464474 20.06494
1.8176614340539279 20.059343
2.2131249261418655 20.075571
2.2567499953080254 0.591633
2.062211135184666 0.594792
2.163598738832622 0.587129
2.2302915349813066 0.592594


==> plots/boxplot-reduction-time-RG/unqualified-data-1.dat <==
5.330407
5.334178
5.339395
5.329668
5.065953
5.081874
5.179407
5.066681
4.422587
4.414095
4.417738
4.422158
2.644629
2.643809
2.642534
2.642857
14.412171
14.414095
14.407778
14.377731
3.317121
3.322025
3.316191
3.314936
3.464508
3.468147
3.458525
3.456472
4.657589
4.885256
4.649775
4.653664
12.573935
12.575582
12.575076
12.569842
2.673951
2.665485
2.671935
2.667272
13.556267
13.53009
13.547694
13.50857
383.934512
383.68811
383.817264
383.77087
4.446431
4.556417
4.615153
4.573351
5.45403
5.443179
5.450392
5.456877
84.496736
84.340402
84.578459
84.498443
24.283664
24.260404
24.221918
24.267155
2.79449
2.790347
2.792845
2.797765
39.896994
39.878839
39.891809
39.818167
46.849296
47.032639
47.042552
46.967998
68.395045
68.437643
68.326818
68.326627
20.341328
20.3722
20.347835
20.38871
13.091475
13.011984
13.0108
13.034953
4.630661
4.637201
4.627107
4.645876
67.599626
67.617013
67.610059
67.653681
0.827667
0.826387
0.829263
0.82769
160.651351
160.480315
180.735602
160.315013
1428.912727
1430.157599
1428.316952
1428.379925
9.046687
9.019591
9.032963
9.223493
9.520326
9.55155
9.514878
9.531719
1.075516
1.077749
1.071959
1.073815
4818.758033
4831.029283
4818.349261
4820.377467
1.783132
1.767656
1.773672
1.766759
0.391662
0.391023
0.393131
0.394684
1.137527
1.137046
1.228263
1.138147
0.611741
0.60859
0.608829
0.607923
0.609312
0.611969
0.612023
0.608879
0.743168
0.742332
0.74093
0.744132
9.711738
9.712602
9.687848
9.728631
12.542587
12.50545
12.570722
12.556498
0.634799
0.637286
0.643148
0.635974
2.460793
2.448727
2.452924
2.453588
45.825849
45.815376
45.696616
45.668774
473.291407
473.147516
473.136632
473.544188
309.667977
309.603564
308.856725
309.623852
208.242248
207.85743
207.819111
208.084963
7.24015
7.242455
7.249978
7.232323


==> plots/boxplot-reduction-time-RG/unqualified-data-1024.dat <==
0.016623
0.035422
0.016518
0.015594
0.021044
0.014712
0.014769
0.024408
0.012433
0.011989
0.017539
0.02721
0.013282
0.012196
0.012475
0.012014
0.047221
0.054763
0.045893
0.045032
0.018457
0.010486
0.011594
0.011232
0.012561
0.012672
0.012601
0.012547
0.013626
0.013842
0.013168
0.014664
0.031278
0.028841
0.028677
0.02853
0.011502
0.016365
0.014631
0.011996
0.087707
0.09165
0.092975
0.090935
10.45712
10.428522
10.419841
10.433076
0.046417
0.080884
0.044509
0.044189
0.364658
0.372409
0.366017
0.367691
0.101849
0.067147
0.069056
0.067249
0.218992
0.212553
0.225334
0.219835
0.024399
0.024431
0.026905
0.024915
0.556298
0.489008
0.493799
0.575222
0.664649
0.641451
0.678947
0.649337
0.523937
0.597078
0.551749
0.563934
0.102785
0.101196
0.101311
0.125552
0.237689
0.239023
0.240261
0.262705
0.045828
0.045904
0.04869
0.046781
0.440561
0.443424
0.442639
0.403389
0.060821
0.062192
0.057558
0.062541
1.423847
1.425783
1.414032
1.426974
60.173946
59.742968
60.555914
60.063805
0.145988
0.146965
0.148614
0.147378
0.180549
0.183094
0.19182
0.220488
0.022455
0.022271
0.021099
0.021839
179.983726
183.702783
179.989606
179.95614
0.138847
0.073154
0.074817
0.101671
0.042521
0.042944
0.044897
0.045582
0.026312
0.022361
0.021076
0.022477
0.022146
0.048569
0.022528
0.02336
0.02014
0.032697
0.020552
0.019514
0.020876
0.020624
0.02039
0.020736
0.182966
0.184122
0.183997
0.189312
0.15595
0.094743
0.123994
0.155983
0.044544
0.045335
0.043829
0.044844
0.114083
0.108223
0.106065
0.107349
2.053875
0.838461
0.823255
0.947606
4.344612
4.338
4.279482
4.310513
32.854823
31.001437
31.469144
30.755692
6.345057
6.37967
6.396392
6.384675
0.164254
0.165574
0.162045
0.170817


==> plots/boxplot-reduction-time-RG/unqualified-data-128.dat <==
0.098118
0.10077
0.099801
0.099803
0.096056
0.090257
0.096135
0.087745
0.078261
0.07833
0.079143
0.077291
0.053058
0.053048
0.057472
0.051402
0.245818
0.242357
0.23866
0.241433
0.057597
0.050749
0.050003
0.050095
0.065137
0.066971
0.063818
0.106957
0.07479
0.057269
0.058512
0.058117
0.214567
0.210784
0.211815
0.224578
0.05689
0.05368
0.053841
0.052968
0.569497
0.592456
0.504302
0.510066
20.739544
20.716354
20.733519
20.730081
0.111015
0.117544
0.117527
0.116026
0.482081
0.477611
0.475271
0.491035
0.438893
0.44131
0.442583
0.440884
0.589599
0.576999
0.568253
0.610033
0.104863
0.101393
0.101763
0.101095
1.524061
1.514808
1.533794
1.516143
2.033926
2.0313
2.022511
2.021255
2.462411
2.426789
2.403189
2.420277
0.494383
0.478482
0.489627
0.482122
0.581966
0.588195
0.573895
0.59104
0.150984
0.252615
0.233958
0.139985
2.312916
2.337873
2.328905
2.337317
0.089353
0.08728
0.089827
0.087377
4.671152
4.264206
4.267469
4.262619
179.234829
178.039773
181.804279
178.531864
0.381813
0.377592
0.389339
0.384966
0.542656
0.54682
0.555212
0.555172
0.026805
0.027761
0.027902
0.026701
257.703185
257.50674
257.859189
257.503315
0.148078
0.14066
0.13642
0.148075
0.061856
0.060949
0.062869
0.058156
0.03758
0.039577
0.040068
0.035622
0.023047
0.022537
0.026469
0.024418
0.024719
0.024034
0.023943
0.024811
0.029313
0.028846
0.027402
0.026973
0.663141
0.657533
0.661071
0.650569
0.333133
0.345629
0.326328
0.342865
0.080269
0.076942
0.079678
0.077654
0.217725
0.219074
0.22842
0.219409
3.646021
3.578361
3.567518
3.5893
26.755062
26.317262
26.386919
26.288457
198.229442
198.822784
199.57884
199.606863
18.100252
18.147436
18.091295
18.088716
0.332591
0.33773
0.389768
0.318938


==> plots/boxplot-reduction-time-RG/unqualified-data-256.dat <==
0.051146
0.050045
0.049503
0.049556
0.047072
0.044822
0.052894
0.04556
0.03869
0.039427
0.041267
0.038539
0.0295
0.030085
0.028137
0.05753
0.13365
0.134888
0.135206
0.135906
0.028687
0.027369
0.027413
0.026
0.037624
0.034061
0.0337
0.032788
0.032544
0.032766
0.033351
0.033025
0.109349
0.112708
0.110639
0.11235
0.029158
0.029831
0.028296
0.031557
0.262374
0.275767
0.265924
0.271535
16.783766
16.744472
16.844088
16.765637
0.07178
0.067195
0.06916
0.06837
0.450858
0.453391
0.44996
0.446701
0.237927
0.241907
0.244078
0.237984
0.417705
0.413325
0.441914
0.443566
0.06124
0.061081
0.060562
0.060595
1.135779
1.113983
1.142774
1.126416
1.257783
1.233675
1.241152
1.234916
1.458236
1.464843
1.438921
1.425165
0.28063
0.283006
0.27984
0.292489
0.417844
0.973429
0.437422
0.420024
0.07728
0.079197
0.074165
0.081276
1.009597
1.034876
1.040579
1.022529
0.067092
0.067352
0.064881
0.064396
3.300119
3.308036
3.30832
3.581662
147.856809
147.242696
147.792577
149.303779
0.265313
0.245851
0.244839
0.24762
0.44006
0.4581
0.463494
0.456622
0.022686
0.022107
0.022152
0.021051
114.932295
114.89881
114.883707
114.946191
0.124668
0.118561
0.123564
0.118926
0.043116
0.04407
0.04237
0.043119
0.025592
0.025366
0.024921
0.025741
0.02294
0.021979
0.020942
0.021119
0.02074
0.021269
0.019843
0.01995
0.02199
0.022033
0.020757
0.021355
0.457812
0.473393
0.480589
0.46476
0.263124
0.253191
0.26546
0.266718
0.066103
0.065492
0.064956
0.069653
0.175493
0.187224
0.199901
0.173116
2.128237
1.912675
1.916888
1.96077
15.399925
14.354281
14.48718
14.417056
109.563151
108.737017
109.290555
109.551338
13.312923
13.308151
13.315957
13.289443
0.264971
0.250733
0.238275
0.250483


==> plots/boxplot-reduction-time-RG/unqualified-data-512.dat <==
0.055281
0.025726
0.026055
0.026031
0.024103
0.030331
0.02336
0.023381
0.026639
0.023051
0.020904
0.022828
0.018744
0.018202
0.031044
0.01886
0.076098
0.073844
0.074672
0.073573
0.018208
0.016564
0.019204
0.023654
0.019256
0.018854
0.01926
0.018828
0.021354
0.020745
0.020836
0.020124
0.060093
0.059348
0.080748
0.058353
0.01684
0.016311
0.023533
0.020164
0.155219
0.146549
0.154462
0.149554
13.149043
13.155001
13.171378
13.119341
0.047847
0.047946
0.0537
0.048461
0.382366
0.385018
0.38284
0.386084
0.135675
0.156032
0.131879
0.142947
0.312677
0.314172
0.332407
0.316911
0.043089
0.044184
0.034725
0.034648
0.78279
0.79937
0.76845
1.234263
0.889839
0.885488
0.868338
1.53838
0.935507
0.898982
0.913453
0.913334
0.145967
0.18768
0.17615
0.146678
0.272577
0.274383
0.276851
0.311838
0.058832
0.054996
0.052475
0.055777
0.702533
0.66832
0.709468
0.677814
0.072743
0.068501
0.057812
0.058097
3.088759
3.085478
3.09644
3.080798
104.614836
104.249725
105.74284
104.428973
0.179884
0.166246
0.168639
0.16668
0.329418
0.326949
0.800792
0.322313
0.02065
0.025791
0.01896
0.019459
104.655521
104.743349
104.727246
104.690089
0.078381
0.08297
0.077658
0.078512
0.03903
0.038938
0.039756
0.03895
0.020734
0.020803
0.020416
0.020659
0.016833
0.016924
0.01657
0.016609
0.017044
0.017082
0.016875
0.017786
0.017891
0.017707
0.018489
0.022732
0.41486
0.372946
0.420275
0.412924
0.213268
0.183207
0.189361
0.232515
0.045911
0.050516
0.052962
0.04548
0.126821
0.135998
0.129088
0.131475
1.477965
1.261866
1.256089
1.292467
9.111592
7.648064
7.588367
7.590837
65.38009
65.572179
66.03221
68.922888
7.598256
7.20085
7.489726
7.208023
0.188713
0.187941
0.190165
0.18501


==> plots/boxplot-reduction-time-RG/unqualified-data-64.dat <==
0.167957
0.168436
0.166907
0.168102
0.16067
0.160281
0.158203
0.160834
0.130828
0.132941
0.132526
0.131312
0.092622
0.091111
0.092103
0.092355
0.441846
0.44474
0.442938
0.443633
0.089997
0.090593
0.089805
0.09004
0.112817
0.113317
0.113478
0.112622
0.104967
0.103802
0.102585
0.104492
0.401092
0.370922
0.37056
0.397022
0.098264
0.095048
0.094527
0.098667
0.97854
0.981418
0.982101
0.988465
26.453794
26.484566
26.487433
26.470544
0.208383
0.211604
0.199791
0.201308
0.666155
0.668905
0.67164
0.665346
0.807554
0.824774
0.801741
0.805659
1.102647
1.103525
1.106539
1.101131
0.192419
0.195946
0.191986
0.193032
3.186988
3.12574
3.113107
3.113903
3.755545
3.745553
3.746449
3.762386
5.006287
5.006004
4.99297
5.010687
0.886928
0.882989
0.876488
0.883733
0.924846
0.929216
0.932149
0.926511
0.236046
0.233522
0.236953
0.237138
3.619895
3.629562
3.624232
3.622432
0.121322
0.124167
0.125007
0.122967
7.31332
7.290751
7.292158
7.309736
178.260178
178.515399
181.333543
179.346707
0.624329
0.622174
0.622643
0.626458
0.909127
0.907053
0.905438
0.936385
0.034731
0.034776
0.034995
0.035001
992.262925
996.871729
988.801173
989.294438
0.215331
0.215125
0.213066
0.21815
0.079346
0.080388
0.080094
0.078722
0.058032
0.057784
0.058613
0.058199
0.03304
0.03294
0.033845
0.035012
0.033825
0.032998
0.033126
0.033176
0.035953
0.034752
0.038905
0.036166
1.202541
1.204717
1.210051
1.217244
0.594683
0.59183
0.597909
0.58513
0.102266
0.102754
0.103991
0.102319
0.330732
0.32921
0.329892
0.337716
6.102318
6.058405
6.054131
6.062714
47.122571
47.021443
47.049279
47.044889
316.224365
316.39486
315.112746
316.109048
20.201823
20.06494
20.059343
20.075571
0.591633
0.594792
0.587129
0.592594


==> plots/boxplot-reduction-time-aRG/jittered-data-1.dat <==
1.258316388643786 5.603845
1.193465802205227 5.586978
0.9404286856231338 5.59934
0.8191875627197225 5.589814
1.0084560410264563 5.277396
0.9287006030878107 5.257536
1.2128489417760795 5.259651
0.8524845445591955 5.256138
0.9824477156142668 4.612858
1.0625365295912734 4.61443
1.3060846638965014 4.611293
1.0035151418630428 4.609972
0.8363783832997779 2.754428
1.191853153117918 2.767961
1.0887767475064987 2.759727
0.8128797560218304 2.755439
1.30730969197618 14.580942
1.3620891070282397 14.591357
1.2326629269974423 14.563265
1.301624462829687 14.557389
0.8576106769894994 3.449059
1.1723738111950965 3.453617
1.299128715975995 3.467793
1.137987948936581 3.456939
0.979107036589535 3.60099
0.7005259060512743 3.606991
0.9506288765903378 3.71646
1.0831652300828511 3.610613
1.3097582899284237 4.752816
1.3499547758280692 4.746126
0.9827573324145378 4.749758
1.27398244582873 4.745479
0.8203692327939696 12.982371
1.2287708702597668 12.971649
1.036524477876692 12.992842
0.6355312751230142 13.005485
1.1647785148029657 2.776553
0.9241176566682016 2.84029
1.2436337328611748 2.781328
1.1261149009238882 2.779261
0.6258571144858212 15.557727
0.9951833998489935 15.699128
1.2757020816195856 15.699402
0.807933157665349 15.683695
0.8689032720605425 385.84656
1.277853424081491 385.859603
0.7683003186267929 385.734207
1.050633055465504 385.679972
0.8039619464614152 5.590646
1.3506551877176074 5.554551
1.2273846019599026 5.576886
0.9609771785766777 5.564822
0.6853343639144016 6.467106
0.8650409535044093 6.465651
1.0059554818904304 6.473126
1.32462536817018 6.46538
0.7067933844483277 84.85552
1.0384504345679133 84.982227
1.1549210574001672 84.960692
1.0355806834963177 84.900109
1.235850147468502 24.395401
1.030212705227743 24.322888
1.3478789094803507 24.467224
1.0773892209710372 24.484223
1.0657127981315773 2.791585
0.9587417697066372 2.790089
1.0722151461873297 2.793076
0.9136758594794954 2.788478
1.0567382606236664 40.082259
0.8427471268020685 40.378239
0.7670434964157671 40.238415
0.7650471461916664 41.072192
1.084579884901455 47.384274
1.1174945417422215 47.346515
0.9823982440070356 47.390112
0.6923682708966953 47.549038
1.1932029414748275 68.831333
1.282577778117081 68.772265
1.3175357619597103 69.010689
1.2568451673551368 68.872663
1.2986298410184092 25.040124
1.3173118298651327 24.799755
1.0304499437110408 24.920673
0.9184720376759686 24.933275
1.1539625498908048 13.104942
0.8317255909840954 13.105812
1.233721531380909 13.069933
1.2621144738897754 13.100271
1.2962792255700064 5.696495
1.06735088764837 5.696976
1.3373236549240906 5.727061
1.0597712580592045 5.688537
0.9629223299733664 67.737197
1.1201840339667917 67.638075
1.3721933795151795 67.772274
1.312705913460592 67.68586
1.2199938130976682 1.283625
0.6867797411474855 1.280957
1.084587328780534 1.299868
0.9898331514768751 1.284183
1.0976105053086047 161.196288
1.2588081817536363 161.123503
0.8072767165463922 161.147821
1.173616915593136 161.155092
0.7128507199063885 1434.758991
0.7903454026508714 1436.188707
1.2209372287829319 1432.773033
0.8744021119147416 1431.36319
1.2369348224002445 9.105442
0.7004556401620722 9.162275
0.7347688666842279 9.107176
1.1482529801434291 9.159735
0.6589255508992092 10.099316
1.055399527591875 10.087979
1.3075120110242797 10.079558
1.025648476195543 10.106027
1.1354418494216922 1.135488
0.6450225959966539 1.133176
1.1012499324335936 1.130329
1.0797538133156643 1.117527
1.0569647110236555 4822.705948
0.9184070569921201 4822.977181
0.9026049552513906 4820.898579
1.3603874879854514 6057.275504
0.6522940282086144 1.993219
0.6412273823912681 1.996361
1.3457734601797084 1.998478
0.7637289560480788 1.991246
0.7179213733183238 0.564251
0.7829323824149849 0.562742
1.2255599427656358 0.566148
1.3277268689834356 0.564624
0.6420869317514938 1.26441
0.9442141239751128 1.263048
0.7011251645306273 1.262111
0.819939917344624 1.26408
0.7906219534872381 0.679323
1.110194289876492 0.694743
0.8877204755473992 0.677366
0.7602384261472659 0.67493
1.0027273789074154 0.680874
0.6545340303135193 0.678079
0.700690930891725 0.674704
1.3661763615418758 0.67642
0.7745168428502972 0.831248
0.8939164759837014 0.834599
1.1736987296690204 0.825199
1.2537449238950622 0.828232
1.3138615464964984 10.17797
0.7520684545731008 10.184234
1.1294804226797894 10.170188
1.3499116772823874 10.189809
0.6685382078698741 12.591001
1.1321513382245336 12.608054
1.2590684452762124 12.647073
0.881734405808938 12.608631
0.8130155044638337 1.100374
1.0725935451020583 1.095301
0.9567355252743093 1.108336
0.7561146133385809 1.09852
0.978719061322216 2.700956
0.932429046743166 2.723954
1.0518345546432102 2.699486
1.006450097546975 2.70665
0.8585845007501551 57.402549
0.8928637619426971 57.371212
1.2532458807767344 57.527783
0.8131994986166028 57.250986
1.045450164140143 479.119899
0.6343272391219859 479.00945
1.1811807830579977 479.380618
0.8769374158550954 479.540081
0.6592723701763125 314.303129
0.8356623731637611 313.503784
0.8050978058697655 313.486536
1.3398470048708493 313.389639
0.8891691711366305 222.398043
0.8409084361423 222.418242
0.8944008979403097 222.76377
1.3351793767434184 222.388094
1.1003108891869395 7.431738
1.0908076342140005 7.448118
1.1617145127260922 7.40621
0.9160129264843793 7.429076


==> plots/boxplot-reduction-time-aRG/jittered-data-1024.dat <==
6.137744422413831 0.033978
5.751236070233171 0.014834
5.683866482752435 0.015477
6.320737072441717 0.015148
6.0734087979625455 0.025995
6.0903826297923835 0.029192
5.96813385212854 0.014561
5.737553232991717 0.014179
6.076477434709941 0.018584
5.814354660028128 0.012035
6.229420992013156 0.011611
6.174539216104062 0.013674
5.645450388784134 0.025318
6.324317257233776 0.011698
5.652237036245008 0.011801
5.692214489123031 0.011533
5.844550920678184 0.042845
5.738106795352605 0.052367
5.802108812187452 0.038481
5.891857116458666 0.036698
6.176624786591035 0.0409
5.928533520573633 0.010619
5.827379816044069 0.010476
5.994234865220752 0.011166
5.91944493734157 0.019126
5.858073148114655 0.012644
6.300406243400058 0.012593
6.037836338219703 0.012312
6.357995633231075 0.018556
6.204684307045079 0.02117
6.052874473214683 0.012388
5.821834941957648 0.013501
6.140132742216629 0.042114
5.966938289227329 0.027613
6.166040786281315 0.03362
5.927834106683296 0.064579
5.997003777238461 0.03122
5.640512825584317 0.011133
6.179968876740039 0.01376
5.650705158266723 0.011363
6.13554403938573 0.085206
6.061502771653472 0.053554
6.206938208616095 0.052903
5.842333199428062 0.052925
6.139583111342497 6.026715
5.780323481723278 5.671627
6.021954001018373 6.01998
5.880210284438385 5.955061
6.35884091351776 0.06066
6.353899918034489 0.019822
5.78172730160502 0.019862
6.049528676914372 0.019557
5.872082014408704 0.385678
6.351403640265211 0.463837
6.318394461139924 0.390399
6.064609389792367 0.427133
6.16506334133137 0.07723
6.135993567531802 0.056299
5.89001672433252 0.055578
6.31227117703137 0.055312
6.299590152612268 0.089379
5.8729938483585595 0.087855
6.185546182953269 0.090695
5.631819095005836 0.08744
6.237269332918832 0.031741
6.048652009048499 0.022893
6.339230034563212 0.021988
5.897394805911131 0.021576
6.094284806177528 0.251291
5.867251823627534 0.235494
6.2120890360529994 0.234366
6.07552724758725 0.233383
6.365603267234017 0.357402
5.62575959482234 0.321025
5.730569056618601 0.314478
5.65770103656811 0.330661
5.719385886609626 0.344642
6.322038972802373 0.344988
6.336456224629421 0.356656
5.985309401023608 0.354299
6.335017045946097 0.086569
6.238790707641299 0.099599
6.208963300609582 0.067814
6.185461463102397 0.067797
5.765740938877199 0.103978
6.036657945827085 0.109197
5.9429094229566335 0.110187
6.337341035698416 0.107854
5.755375153550112 0.027237
5.752394132669756 0.021885
6.1191463152285115 0.021713
5.743051342180112 0.021847
5.707540254713895 0.425696
6.002942397997505 0.408157
6.222495728415006 0.423811
6.078784253735274 0.392811
6.19106547963603 0.03486
5.824318898719164 0.029055
5.83872212477197 0.029308
5.9465277312986435 0.029178
6.368135913199285 1.136934
6.163438692393382 1.121623
6.334690467965924 1.12827
6.028402841802306 1.118037
6.040919888678547 43.439648
6.367567751606538 43.136859
5.76749120674416 43.337726
6.211942827878686 43.229484
6.218635368021432 0.068006
6.258556220713598 0.066514
6.1875395319127 0.066964
5.741499763641411 0.067459
6.1208457240912555 0.089096
6.317777388439669 0.097693
6.047463864371989 0.089587
5.895706132785215 0.089426
6.337140111455894 0.018178
6.0461989878440034 0.006375
5.933727295901619 0.006274
6.085600123545958 0.006357
6.2280937624735895 124.42886
5.796226567960238 110.615107
5.6367690322672335 102.561349
6.021821172804857 156.759976
6.331018065056856 0.055025
6.135193471952395 0.030148
6.0981810000975045 0.030507
6.09586136061748 0.030591
5.997742284196288 0.021673
6.1731894523012905 0.019003
5.811895830025294 0.019668
6.293815697964726 0.018249
5.83085449143392 0.010549
6.333708759908051 0.008147
6.319872532524068 0.008021
5.683443393035646 0.008295
5.961134775933252 0.010209
6.183027213702812 0.006981
5.9622405536310525 0.006797
6.006674268627312 0.007486
6.230117953253789 0.009886
6.153744120711954 0.00664
6.343503167042208 0.006512
5.748364495712309 0.00656
6.31766946463974 0.016757
6.320989689380379 0.006862
6.101061703980392 0.00774
6.330293120472801 0.006995
5.814514190539065 0.103116
6.286340462552736 0.113553
6.205109469720143 0.101192
6.08226674978302 0.099448
5.692971933486047 0.056837
5.647600765298222 0.052717
5.633227121620589 0.050661
5.812918543086132 0.052986
6.196764307457387 0.057124
5.914968774294175 0.029106
6.20658504386641 0.029753
6.094231868198569 0.028676
5.916946424341383 0.061344
6.285109971589682 0.050499
5.653812929518647 0.051144
5.973984742655883 0.050499
6.247389254544612 3.171269
5.72011011222982 0.636658
6.157865671133714 0.661943
5.871086881432711 0.636028
5.643225958932709 7.318786
5.980293698166983 3.538789
6.016269554209002 3.637146
5.656189688005385 3.929669
6.049439515163836 20.532902
5.8855753784683795 19.998343
5.628369905442223 19.751178
5.768080035507424 19.789387
5.708108004209006 1.416211
6.030466466049304 1.53876
5.657340122281754 1.534689
6.321099427573559 1.362943
6.25879647929878 0.091807
6.333973232798592 0.086622
5.861100774589825 0.088148
6.303950541421421 0.087336


==> plots/boxplot-reduction-time-aRG/jittered-data-128.dat <==
2.674769348278339 0.107871
2.6884823526248027 0.094514
3.276671485503284 0.095731
2.6545618720335216 0.109321
2.793817990257372 0.093104
2.6554740199844256 0.085834
2.636463854977295 0.085888
3.257966014269306 0.086844
2.87294577543756 0.089923
2.7455175451970404 0.072213
2.736614617716682 0.070926
3.1170627463277527 0.07298
3.35144870376953 0.064184
3.0037497694542585 0.057137
3.3008178576630036 0.05047
3.0018214492143205 0.051039
3.055404358118662 0.204221
3.133928517592019 0.20844
3.228832491774103 0.201665
3.193384786696037 0.207065
3.3678994220291716 0.09995
3.1852240418625994 0.050128
3.3043355425146497 0.04993
2.7795786240491873 0.048731
3.0265622282464357 0.065062
3.0739606977506018 0.061911
3.2442724628702653 0.063776
2.986660172299437 0.062493
3.2182801587818215 0.060262
2.9164266676125856 0.056935
3.064791341686087 0.056017
3.263487455610801 0.05656
3.2235446033281185 0.202595
3.1177384139146005 0.276227
2.625180522393875 0.192422
2.7614766916396585 0.194101
3.005143340138346 0.05222
2.8158445488625343 0.053009
2.674215632454548 0.050166
3.2699125665910964 0.052892
3.3322102659848722 0.430958
2.8521036586117754 0.422389
2.9310548755386456 0.517214
3.232528150362965 0.420756
2.6716940691534172 19.148857
3.1057386469218375 19.088249
2.7204906096995902 19.094445
2.8403162549964187 19.09806
3.2474555149713042 0.104884
2.666645284417246 0.096658
2.6519503750726416 0.095419
2.938399533597221 0.095216
2.993873219322198 0.394045
3.2724938873311507 0.388669
3.1628915597588922 0.387481
3.1301578564496513 0.388363
2.73853032929984 0.375806
3.3650294431640124 0.374079
2.933355147215611 0.375807
3.083828148243645 0.373756
2.915012254149927 0.564401
2.6602746868588802 0.38634
2.978166906786049 0.393995
2.738525815421127 0.389352
2.649349096780458 0.101309
3.088050317760754 0.093127
3.0974747184137517 0.092756
2.7039696184922737 0.134802
3.0368578246738327 0.941731
2.8850009824799763 0.739514
2.9125605548736657 0.729326
3.2073149240247587 0.74016
2.992739758143184 1.173402
3.285957461559181 0.975771
3.0825898071796676 0.978095
2.975391311278553 0.987147
3.0992344800415386 1.465824
2.8783990348715642 1.168018
2.7182428443961895 1.17567
3.1368972140193927 1.172528
3.091528082059993 0.473493
3.2164248685303978 0.442125
2.7203318437103317 0.431979
3.308837488597142 0.431883
3.2245059085663605 0.486375
3.312665556068257 0.280124
3.2794010413301002 0.281556
3.1357548347677926 0.289843
3.232688137078019 0.152144
3.014255481923551 0.111284
3.2141168620204987 0.107975
2.766845600892889 0.110064
3.211585579767971 1.330342
2.9584347030422555 1.235543
3.1924621659730237 1.198844
2.9666026776091408 1.146163
3.2171690462083373 0.146354
2.68150468891392 0.156
2.6584806790683095 0.141245
3.3257171867786757 0.148856
2.9896238255615515 4.114971
3.3008035497366786 4.045652
3.3335874389115525 4.108106
3.1248833643417253 4.030831
3.053847619570106 157.115885
2.786984538080107 155.677676
2.695107164474256 155.434288
3.2395456613117046 157.491844
3.291579050723991 0.448981
3.2095467830211644 0.304064
3.1488768245487186 0.320592
2.9400833370561155 0.326295
2.853983692520217 0.506072
2.710083671728282 0.377453
2.9444776860541224 0.387349
3.049509730685818 0.374828
3.3171604373531345 0.026632
3.326816076998215 0.017384
2.9367308974056847 0.017802
2.699408241073572 0.017152
3.2053640493535824 145.019881
3.175709506242837 134.507723
2.6480256344639295 134.516702
2.9600389493503774 141.419722
3.1398135782239187 0.121494
2.6476006759142026 0.11033
3.3144617650512105 0.115486
3.3466818648828145 0.113022
3.16690707906663 0.051647
2.6839039047388527 0.052404
2.677747099407267 0.049222
2.894439986115928 0.052525
2.6470331308177397 0.033381
2.8859082954632544 0.026031
2.6324731809847246 0.027085
3.355742634630726 0.026259
3.239255024301647 0.019911
2.6778882086086404 0.018242
3.2950763188858954 0.019196
2.7809835300030117 0.016921
2.7785930987020127 0.019923
3.1303193591466254 0.018334
3.328696701121911 0.018652
2.717391090921928 0.01865
2.630388425439203 0.037649
2.9018476103775193 0.023181
2.643487510827117 0.021251
3.0786361781853984 0.019777
3.2693817064644066 0.587185
2.7652437768171434 0.427727
2.709293276872638 0.43061
2.883337205503958 0.430286
3.3443786404554854 0.439712
2.722618270821513 0.261393
3.3498894453502452 0.256626
2.896679902458637 0.253609
2.980027802070084 0.265858
2.8444739894737303 0.073235
3.3278451331616026 0.072553
3.3436109212406233 0.076659
3.1019367798808077 0.352734
2.763034162631367 0.179621
3.3697138414577155 0.178557
2.701935329660184 0.180474
3.06063703619556 3.568546
2.7423022950622564 3.133095
3.2982564856126544 3.128874
3.3342587936217116 3.104292
3.228292723500081 23.610335
2.861918564001093 23.926767
2.807129017468489 29.101559
3.191143809914278 24.313033
2.8432946393590157 149.740361
2.9398390333905566 155.450657
2.659691757676981 143.625533
2.724175357825355 149.573284
2.6404122154813323 3.352124
2.6834408400701517 3.115748
2.6799083620236455 3.000325
2.94017377663061 3.349955
3.0380828832280784 0.368789
3.1806591149031913 0.191799
2.731712605381812 0.191964
2.941641559627064 0.196028


==> plots/boxplot-reduction-time-aRG/jittered-data-256.dat <==
4.10272452805879 0.069069
3.6884167711141993 0.050476
3.9586083663596527 0.048537
3.9019420294298484 0.04966
4.336698946706246 0.052832
3.668392835425763 0.045369
3.931469665887361 0.043999
3.9379191098471535 0.043154
4.171135378449758 0.0448
3.865503252155878 0.036247
3.7779927069596755 0.036667
3.8449837413747288 0.03651
3.978165656837019 0.038507
4.337701247178716 0.027666
4.22238776707248 0.027386
3.8327276843348073 0.027339
4.043636191294785 0.120045
4.1411502276764 0.134283
4.221742866761599 0.108981
3.9596232879623856 0.109459
3.9240826788472796 0.031772
4.200730557115959 0.025562
3.948787371673084 0.026648
3.8109682516727537 0.025914
3.965085273647986 0.049207
4.327828484717842 0.036862
3.731925616163951 0.032869
3.971826515895409 0.034833
4.102977643272836 0.04765
3.9874659912010753 0.032447
3.7777299282777776 0.03336
3.6263823704617493 0.032579
4.1492437838525795 0.126602
4.0890516385175895 0.099629
3.630832487076898 0.100107
3.8489200907635905 0.09876
4.201475694657131 0.049999
4.096690283908465 0.02884
4.0339060869579795 0.027966
3.7421658323567866 0.027974
4.154720532249766 0.230617
3.978576191286853 0.209043
4.1336340596769725 0.209916
4.195067377542619 0.21131
3.799272041080934 13.548264
4.196496259823284 13.454379
3.835066288516292 13.381304
4.363011352838684 13.454025
3.715623708088389 0.062995
4.287788514058042 0.051197
3.6554103437825285 0.054853
3.817431863761108 0.050904
4.019576431571851 0.40162
4.061212137583446 0.397312
3.922176238771069 0.387573
3.7015237961703034 0.384278
3.814456064368535 0.199295
3.8375473778953664 0.199619
4.191417140919048 0.199645
4.306580743916506 0.198329
4.071557436614815 1.130363
3.6515882242682705 0.277445
4.219177353731283 0.256848
3.85420294962994 0.252158
3.8799178048121825 0.114678
4.022639078234061 0.055789
3.8117852856816663 0.055273
4.314983565893027 0.059226
3.74766606875561 0.552547
3.9361228003777997 0.541386
3.8422689621304045 0.571814
4.014875576651211 0.543292
4.055486352311783 1.586144
4.095354766828632 0.625663
4.023531852878479 0.608468
3.9331033767516996 0.613931
4.100945509282349 1.723314
3.927559657440113 0.728449
4.208912694290536 0.752063
4.216133068941243 0.720816
3.8441906260831167 0.54281
3.903853242666831 0.223996
4.096608179460165 0.223586
3.742802475336743 0.223887
4.147773948240194 0.800365
3.9110708147355346 0.221198
4.0682968560677555 0.202324
3.7296498244234164 0.208617
4.12619378957317 0.07783
3.890543395460275 0.058856
3.9794991821554238 0.055723
3.9363305506371518 0.058469
3.982536435996321 1.359393
4.146021724687333 0.748313
3.8636801326240584 0.760682
4.114040860673911 0.757689
3.6701665806247763 0.083714
3.8501388643466576 0.079212
4.183907267612534 0.079562
3.6643044085465477 0.082299
4.090856646461677 1.391856
3.644160099450879 1.390164
3.9786466512324252 1.393887
4.2914087827851075 1.365459
3.632582570498203 95.491247
4.020121015490442 97.941018
3.6748426222441473 97.97047
4.275332332112116 98.8777
4.139722391679749 0.899532
4.181465392511072 0.161571
4.1267556849594165 0.158621
3.629817590273609 0.161104
3.655883396693424 0.446969
4.090657603016535 0.226969
4.3747638441826835 0.230744
4.279860429318845 0.229123
4.149764355044028 0.031537
4.170324965756717 0.011185
3.7950152669512467 0.012654
4.188710450601859 0.0122
3.840943078647578 98.476984
3.704095200266795 100.702266
3.9706711716000687 107.739696
3.8726468293972136 100.719561
3.751191548988384 0.342027
3.9412824193835534 0.067103
4.297900732722907 0.066807
3.9514527049736268 0.068091
3.9604689214372937 0.043782
4.156620818083178 0.030394
4.018121402614219 0.030071
3.721917276506495 0.030043
4.307794298157978 0.019517
3.958093252121474 0.017186
4.21700330441902 0.017057
3.916656347516683 0.016988
4.230134514115519 0.026202
3.9171523120055896 0.01318
3.790119641249534 0.01201
3.7721460001875013 0.013057
4.330025983253133 0.023616
4.064897693935765 0.011893
3.6623449487936988 0.013542
3.916260697133537 0.012447
3.800521945393695 0.02305
3.6884927984569744 0.016869
3.7650669013910565 0.014875
3.6677428599996276 0.014429
4.103555221171077 1.058125
3.7550303986281017 0.261255
4.083084907182644 0.257352
4.084380060918423 0.258701
4.153692783054953 1.089475
4.009088987958574 0.15873
3.8383179927510986 0.161877
4.283093090446396 0.16616
3.8898033112926353 0.557387
3.968720743734054 0.051959
4.0989095737979095 0.060595
4.0120932236255875 0.052065
4.3423512614249 0.678739
4.341038258078592 0.130582
4.32231988795707 0.124183
4.325557262248943 0.124531
4.060720101676522 3.282493
3.992651547797502 1.669442
4.153087613036776 1.688537
3.786564694739101 1.664172
3.8244040294116464 16.928176
3.657855440224819 15.157088
3.7471431569185234 15.148487
3.627905912454108 15.610124
4.115970682392623 97.207987
3.7303052417767613 96.204848
4.215009509182039 96.586513
4.135377996911294 96.967584
4.353006845015872 3.526116
3.9223858652139185 2.559869
4.31604393508829 2.616835
3.9652781292396497 2.574147
3.8796278048771553 0.778659
3.70175415243779 0.144335
4.287124138803895 0.141096
4.22109261892194 0.141619


==> plots/boxplot-reduction-time-aRG/jittered-data-512.dat <==
4.867196732401295 0.038623
4.966808288694222 0.059914
4.868857599359936 0.024816
4.646621837403571 0.0235
4.658264394049338 0.022644
4.901528094411544 0.022447
4.782193496096588 0.055465
5.018385952407944 0.021348
4.765838776737215 0.023479
4.776216189849808 0.020039
5.129500910988223 0.020525
5.176701992571287 0.020407
4.859174071905579 0.023228
5.26999579957503 0.017958
4.815979380991783 0.016656
4.882955282211168 0.021385
5.159360292777206 0.061701
4.6583771759969075 0.059625
5.3256375950871435 0.059957
4.679253298840719 0.064007
4.970698294203546 0.02508
5.168453619470067 0.017731
4.660601401238599 0.015336
5.231752014227883 0.017549
5.35917000748356 0.035967
4.970383754596721 0.019044
4.713592727215676 0.018043
4.68610774674161 0.022524
4.699047827122351 0.020974
5.199081030602357 0.01937
4.935509636351389 0.021964
5.314425618649273 0.01936
4.955479832064864 0.055283
4.682857482608456 0.050433
4.9452016906385 0.050067
5.191120920069167 0.050754
5.247003820135096 0.044064
4.654513764896894 0.018075
4.76029204344225 0.019794
4.992510089017733 0.016565
4.721064108463707 0.104693
5.27831948145663 0.11147
5.325845666334612 0.104235
4.864697748765363 0.105193
4.951132761914015 9.813677
5.042790548315042 9.857874
4.839129343312692 9.887115
5.030806773094671 9.824832
4.775888784105338 0.029563
4.847480938457685 0.028513
4.9563377248907585 0.028113
5.078502426643357 0.027749
5.027123769564683 0.682639
4.820740982550455 0.665137
4.798840906563542 0.666354
4.714047677525533 0.617892
5.212620226919129 0.113096
4.699175574849785 0.110499
5.174663754634521 0.110263
4.811580271747324 0.111635
4.8384177380043365 0.149046
5.177062574758099 0.154445
5.119715593791227 0.149497
5.181441166636668 0.149289
5.011462294095771 0.031848
5.269321864748953 0.032902
4.716345418531604 0.030976
5.108897721054879 0.033202
4.713683234366492 1.10167
5.177962526109071 0.989236
4.89417849609384 0.37368
5.131161578278332 0.368382
5.1526129350809615 1.422872
5.120456343230794 0.45244
4.79116848524587 1.132896
5.248849914790515 0.425756
4.805102065567601 1.697602
5.013614972909084 0.519615
5.130984315615013 0.487075
4.8002023810885674 0.50027
5.096383792237955 0.114222
4.840123285997996 0.113123
4.75353678206329 0.113532
5.232311621394933 0.116566
5.039842077558021 0.174286
4.870913529956642 0.144927
5.064073210404155 0.142401
4.643964798070466 0.154842
4.722367142570246 0.042183
4.921685638773682 0.0322
5.356817434598309 0.03489
5.007855888407092 0.031903
4.682342153800171 0.783518
5.198780461437092 0.663107
5.2110829031939865 0.67596
5.206101630796142 0.695877
5.052123528535965 0.04899
5.146774053402097 0.047166
4.785093452233723 0.047573
5.174420443170491 0.047784
5.237130490506196 1.359382
5.19497490516644 1.300491
4.890096801939415 1.311542
5.0682710379317815 1.326745
5.096742018117379 60.095354
5.300607390242813 60.868853
4.706010421455 59.881753
5.2504503281378065 60.401506
5.019826668851779 0.10677
4.893960590413953 0.10486
4.9667021761203145 0.104227
4.634476624198054 0.10488
4.790055194248571 0.706383
5.114572565051004 0.137158
5.120636959815837 0.137803
4.996024205214735 0.480605
5.339994410447989 0.010614
4.985686316412103 0.008583
4.860457744659246 0.009986
5.260835629396731 0.009167
4.819368724547947 93.721381
5.078229494775762 80.47332
5.152564139241725 82.29837
5.241272224018838 102.613568
5.214026562637062 0.049311
4.913069247885283 0.039212
4.669385229472053 0.040029
4.653715899112582 0.038948
5.169845290931344 0.0202
5.346268536055138 0.020102
4.88237403070347 0.021409
4.955896323556636 0.020997
5.169348511806333 0.011886
5.11837343439041 0.011748
4.820079941363102 0.011118
5.128688634349027 0.011547
4.853676814680788 0.00973
4.892268429921529 0.009605
5.029634978947321 0.008423
5.174235367945048 0.008097
4.738412158675974 0.009389
4.641490408169704 0.008541
5.095872465863766 0.009391
4.643423508339377 0.008242
4.658722430537126 0.009336
4.7943316825416 0.008374
5.115407654978342 0.00837
4.674908823264522 0.008342
4.671804325719895 1.239154
5.354069933280213 0.217815
4.9419896703354125 0.18305
5.294321700494645 0.166202
4.787393212964573 0.63056
4.951409884590962 0.103615
4.893526350959866 0.850367
4.757701652026227 0.103804
4.8716098893139375 0.035756
5.365096864022035 0.034103
5.18548175734634 0.03425
4.912001209387369 0.033922
4.9319633257999484 0.082749
4.8228056758663 0.079178
5.023502508949119 0.079186
5.17672768410646 0.078563
5.139984961812951 2.544617
4.971987376505989 0.990832
4.656454285037118 0.950906
5.3161308548744515 0.952047
4.93170035232205 9.639785
4.917724150258949 6.396749
4.627332585866866 6.544968
4.728670410561435 6.571403
5.276640063125509 54.389826
5.010450947135977 55.411726
5.174326133167008 55.209593
4.736125914825019 55.49251
4.872538254991437 1.645329
5.255102417403398 1.658519
5.2404938908830685 1.690348
4.8100957010646805 1.66037
4.641481481249804 0.1192
5.229850230159203 0.116626
4.751633003779566 0.129724
5.215761044090671 0.138675


==> plots/boxplot-reduction-time-aRG/jittered-data-64.dat <==
1.9358134912079354 0.224064
2.113124646697509 0.172244
1.62614316639254 0.165008
1.769232155933507 0.185434
1.8758012679968763 0.150701
1.8045619701394688 0.15069
2.103049550846975 0.149374
1.9089860527423208 0.150595
2.281567543784763 0.130938
2.051113565682644 0.124089
1.9358047975127333 0.124504
1.9267003063393098 0.124468
2.1513722179502563 0.143978
1.9386699149693496 0.101607
2.121646916730363 0.090013
1.6600847644675987 0.089729
1.9590141422891225 0.383429
1.819420192585417 0.37471
1.7432649290917333 0.374364
2.020679847625711 0.380514
1.990449200801774 0.092527
2.04605369421082 0.087314
2.191613575444012 0.087444
2.287906365686526 0.087881
1.9959370027814651 0.112859
1.8590436848126548 0.111688
1.9751691765143926 0.111839
2.2317843930202717 0.111353
2.2812622486102034 0.118437
2.2343111992728195 0.104563
1.766000970538121 0.106025
2.374565269591498 0.103701
2.0998165699387252 0.341966
1.687600287631797 0.345974
2.1691657665959845 0.344743
2.365116110153846 0.341691
1.9263626166594077 0.095865
2.1338862539314762 0.097864
1.8621328529160068 0.115905
1.785143496548522 0.096125
2.162993107483278 0.811424
1.6267681735395154 0.814583
2.2420485578985616 0.82597
2.0212594826448447 0.814694
1.6983382563504945 24.035789
1.7141779210885595 24.011516
2.111949068672115 24.013257
2.2802403679252565 23.996306
1.8349870574951543 0.183985
2.3588863900800483 0.171386
1.7001355167977819 0.17187
2.2654535821980035 0.172622
1.9225221329981783 0.571019
1.6860090625761757 0.570351
1.8310353825644465 0.574301
1.9647336386134358 0.567194
2.2192561483892392 0.734353
2.2710199277279273 0.69547
1.7250654156519118 0.690981
2.015649146310649 0.719144
2.113087428612303 0.740906
1.8852897609497012 0.702523
2.2788978767829393 0.702745
1.8338073614122705 0.712458
1.6389307456591964 0.191583
1.6554974552564456 0.190178
2.1357475775834325 0.190018
2.0437668020727853 0.189164
2.334876915627497 1.259394
2.328829099801189 1.266446
2.307388383053827 1.256328
1.6565033989755058 1.267975
2.1868511175431475 1.705894
2.1509936131961447 1.706066
2.1165213985060474 1.71826
2.159268239387181 1.718771
2.302032612964498 2.282889
2.105105899844918 2.24402
1.904336947229192 2.238733
2.0284465877988653 2.236067
1.7808830777681186 0.811746
2.0653441285213576 0.820954
1.631672811536809 0.808257
1.738267380397991 0.81607
1.8750562910223998 0.443167
2.217217369194337 0.455869
2.1638745670786546 0.454108
1.8786919775200088 0.453866
2.090403581237414 0.19702
1.655902212129657 0.206775
1.747895409256682 0.193876
2.361435552593979 0.193412
1.8421481402269002 2.33715
1.921093987241218 2.369439
2.036363222429385 2.431291
1.8450552510930025 2.338246
1.9835485018632657 0.251333
1.804779562728968 0.243035
1.6611922717162209 0.235075
1.7596901367811668 0.233734
2.0172876737750736 4.624133
1.6781471630707605 4.799102
1.9273768598338201 4.658499
1.8713905325116151 4.630887
1.9360412067285817 184.326605
1.699550253679026 178.694165
2.306493165797585 177.323104
1.9805034883529724 193.977461
2.255636249470754 0.42147
2.3571720932367928 0.439022
1.8827386952433258 0.389924
1.9843148893639895 0.413395
2.149696468362964 0.655506
1.9449014926580213 0.656805
1.851427337164517 0.658306
2.1760632434139615 0.677228
2.295799833660931 0.030974
2.314766633323708 0.027037
2.0950565351051504 0.027779
1.906678509746409 0.027675
2.3559203911097706 480.291821
2.104158888125355 572.367824
1.6743760079579757 571.817241
1.6885021768400834 481.13089
2.1874021788373144 0.184968
1.6708671174094745 0.182972
1.6308882539984388 0.182177
1.9203559638362822 0.195359
2.014252796525997 0.077685
1.9614082141974158 0.077724
1.9914641033203644 0.077027
2.0636665264949556 0.077932
2.1344769255290936 0.049204
1.9422785551305668 0.047434
1.9012485922508193 0.048242
2.366344293574467 0.049194
1.8206874015846921 0.028085
2.2078251158813824 0.027288
1.948415768474033 0.027788
1.8938902865071543 0.02672
1.6728934617078715 0.029678
2.272684208226532 0.028761
2.151503112321453 0.027746
2.3022580306556955 0.027967
1.9637088445151507 0.037074
2.1326907251124525 0.032292
1.7141827149153919 0.030327
1.923465201201735 0.031105
1.780423980062812 0.826249
1.6565760709179964 0.826118
2.33597101344224 0.829984
1.7869207763490178 0.828505
1.7347658673560042 0.436786
1.7734775326684566 0.431077
1.908523973235723 0.432097
2.034793446736335 0.43504
1.7385007763546683 0.117103
2.3665174167393173 0.115788
2.3622419079089614 0.116128
1.7363015128145225 0.114922
1.9294301623759615 0.296945
2.134947112332502 0.29032
2.2832424371758213 0.292015
1.9965544436833915 0.292108
2.3127850045698612 5.804952
1.8668452361609795 5.794682
1.9988306686180628 5.8124
1.9989849438987566 5.76416
2.1275511134864704 55.398526
1.7764934815995903 57.810926
2.082327957812585 60.481024
1.789079822654117 58.632317
1.8801652362882741 263.225754
2.346924847441011 277.808705
2.2992560285232555 270.193684
2.2385887856883455 270.405657
1.6516011964070092 5.412533
1.7362751618464474 5.422867
1.8176614340539279 5.410469
2.2131249261418655 5.418768
2.2567499953080254 0.306211
2.062211135184666 0.307134
2.163598738832622 0.305442
2.2302915349813066 0.308782


==> plots/boxplot-reduction-time-aRG/unqualified-data-1.dat <==
5.603845
5.586978
5.59934
5.589814
5.277396
5.257536
5.259651
5.256138
4.612858
4.61443
4.611293
4.609972
2.754428
2.767961
2.759727
2.755439
14.580942
14.591357
14.563265
14.557389
3.449059
3.453617
3.467793
3.456939
3.60099
3.606991
3.71646
3.610613
4.752816
4.746126
4.749758
4.745479
12.982371
12.971649
12.992842
13.005485
2.776553
2.84029
2.781328
2.779261
15.557727
15.699128
15.699402
15.683695
385.84656
385.859603
385.734207
385.679972
5.590646
5.554551
5.576886
5.564822
6.467106
6.465651
6.473126
6.46538
84.85552
84.982227
84.960692
84.900109
24.395401
24.322888
24.467224
24.484223
2.791585
2.790089
2.793076
2.788478
40.082259
40.378239
40.238415
41.072192
47.384274
47.346515
47.390112
47.549038
68.831333
68.772265
69.010689
68.872663
25.040124
24.799755
24.920673
24.933275
13.104942
13.105812
13.069933
13.100271
5.696495
5.696976
5.727061
5.688537
67.737197
67.638075
67.772274
67.68586
1.283625
1.280957
1.299868
1.284183
161.196288
161.123503
161.147821
161.155092
1434.758991
1436.188707
1432.773033
1431.36319
9.105442
9.162275
9.107176
9.159735
10.099316
10.087979
10.079558
10.106027
1.135488
1.133176
1.130329
1.117527
4822.705948
4822.977181
4820.898579
6057.275504
1.993219
1.996361
1.998478
1.991246
0.564251
0.562742
0.566148
0.564624
1.26441
1.263048
1.262111
1.26408
0.679323
0.694743
0.677366
0.67493
0.680874
0.678079
0.674704
0.67642
0.831248
0.834599
0.825199
0.828232
10.17797
10.184234
10.170188
10.189809
12.591001
12.608054
12.647073
12.608631
1.100374
1.095301
1.108336
1.09852
2.700956
2.723954
2.699486
2.70665
57.402549
57.371212
57.527783
57.250986
479.119899
479.00945
479.380618
479.540081
314.303129
313.503784
313.486536
313.389639
222.398043
222.418242
222.76377
222.388094
7.431738
7.448118
7.40621
7.429076


==> plots/boxplot-reduction-time-aRG/unqualified-data-1024.dat <==
0.033978
0.014834
0.015477
0.015148
0.025995
0.029192
0.014561
0.014179
0.018584
0.012035
0.011611
0.013674
0.025318
0.011698
0.011801
0.011533
0.042845
0.052367
0.038481
0.036698
0.0409
0.010619
0.010476
0.011166
0.019126
0.012644
0.012593
0.012312
0.018556
0.02117
0.012388
0.013501
0.042114
0.027613
0.03362
0.064579
0.03122
0.011133
0.01376
0.011363
0.085206
0.053554
0.052903
0.052925
6.026715
5.671627
6.01998
5.955061
0.06066
0.019822
0.019862
0.019557
0.385678
0.463837
0.390399
0.427133
0.07723
0.056299
0.055578
0.055312
0.089379
0.087855
0.090695
0.08744
0.031741
0.022893
0.021988
0.021576
0.251291
0.235494
0.234366
0.233383
0.357402
0.321025
0.314478
0.330661
0.344642
0.344988
0.356656
0.354299
0.086569
0.099599
0.067814
0.067797
0.103978
0.109197
0.110187
0.107854
0.027237
0.021885
0.021713
0.021847
0.425696
0.408157
0.423811
0.392811
0.03486
0.029055
0.029308
0.029178
1.136934
1.121623
1.12827
1.118037
43.439648
43.136859
43.337726
43.229484
0.068006
0.066514
0.066964
0.067459
0.089096
0.097693
0.089587
0.089426
0.018178
0.006375
0.006274
0.006357
124.42886
110.615107
102.561349
156.759976
0.055025
0.030148
0.030507
0.030591
0.021673
0.019003
0.019668
0.018249
0.010549
0.008147
0.008021
0.008295
0.010209
0.006981
0.006797
0.007486
0.009886
0.00664
0.006512
0.00656
0.016757
0.006862
0.00774
0.006995
0.103116
0.113553
0.101192
0.099448
0.056837
0.052717
0.050661
0.052986
0.057124
0.029106
0.029753
0.028676
0.061344
0.050499
0.051144
0.050499
3.171269
0.636658
0.661943
0.636028
7.318786
3.538789
3.637146
3.929669
20.532902
19.998343
19.751178
19.789387
1.416211
1.53876
1.534689
1.362943
0.091807
0.086622
0.088148
0.087336


==> plots/boxplot-reduction-time-aRG/unqualified-data-128.dat <==
0.107871
0.094514
0.095731
0.109321
0.093104
0.085834
0.085888
0.086844
0.089923
0.072213
0.070926
0.07298
0.064184
0.057137
0.05047
0.051039
0.204221
0.20844
0.201665
0.207065
0.09995
0.050128
0.04993
0.048731
0.065062
0.061911
0.063776
0.062493
0.060262
0.056935
0.056017
0.05656
0.202595
0.276227
0.192422
0.194101
0.05222
0.053009
0.050166
0.052892
0.430958
0.422389
0.517214
0.420756
19.148857
19.088249
19.094445
19.09806
0.104884
0.096658
0.095419
0.095216
0.394045
0.388669
0.387481
0.388363
0.375806
0.374079
0.375807
0.373756
0.564401
0.38634
0.393995
0.389352
0.101309
0.093127
0.092756
0.134802
0.941731
0.739514
0.729326
0.74016
1.173402
0.975771
0.978095
0.987147
1.465824
1.168018
1.17567
1.172528
0.473493
0.442125
0.431979
0.431883
0.486375
0.280124
0.281556
0.289843
0.152144
0.111284
0.107975
0.110064
1.330342
1.235543
1.198844
1.146163
0.146354
0.156
0.141245
0.148856
4.114971
4.045652
4.108106
4.030831
157.115885
155.677676
155.434288
157.491844
0.448981
0.304064
0.320592
0.326295
0.506072
0.377453
0.387349
0.374828
0.026632
0.017384
0.017802
0.017152
145.019881
134.507723
134.516702
141.419722
0.121494
0.11033
0.115486
0.113022
0.051647
0.052404
0.049222
0.052525
0.033381
0.026031
0.027085
0.026259
0.019911
0.018242
0.019196
0.016921
0.019923
0.018334
0.018652
0.01865
0.037649
0.023181
0.021251
0.019777
0.587185
0.427727
0.43061
0.430286
0.439712
0.261393
0.256626
0.253609
0.265858
0.073235
0.072553
0.076659
0.352734
0.179621
0.178557
0.180474
3.568546
3.133095
3.128874
3.104292
23.610335
23.926767
29.101559
24.313033
149.740361
155.450657
143.625533
149.573284
3.352124
3.115748
3.000325
3.349955
0.368789
0.191799
0.191964
0.196028


==> plots/boxplot-reduction-time-aRG/unqualified-data-256.dat <==
0.069069
0.050476
0.048537
0.04966
0.052832
0.045369
0.043999
0.043154
0.0448
0.036247
0.036667
0.03651
0.038507
0.027666
0.027386
0.027339
0.120045
0.134283
0.108981
0.109459
0.031772
0.025562
0.026648
0.025914
0.049207
0.036862
0.032869
0.034833
0.04765
0.032447
0.03336
0.032579
0.126602
0.099629
0.100107
0.09876
0.049999
0.02884
0.027966
0.027974
0.230617
0.209043
0.209916
0.21131
13.548264
13.454379
13.381304
13.454025
0.062995
0.051197
0.054853
0.050904
0.40162
0.397312
0.387573
0.384278
0.199295
0.199619
0.199645
0.198329
1.130363
0.277445
0.256848
0.252158
0.114678
0.055789
0.055273
0.059226
0.552547
0.541386
0.571814
0.543292
1.586144
0.625663
0.608468
0.613931
1.723314
0.728449
0.752063
0.720816
0.54281
0.223996
0.223586
0.223887
0.800365
0.221198
0.202324
0.208617
0.07783
0.058856
0.055723
0.058469
1.359393
0.748313
0.760682
0.757689
0.083714
0.079212
0.079562
0.082299
1.391856
1.390164
1.393887
1.365459
95.491247
97.941018
97.97047
98.8777
0.899532
0.161571
0.158621
0.161104
0.446969
0.226969
0.230744
0.229123
0.031537
0.011185
0.012654
0.0122
98.476984
100.702266
107.739696
100.719561
0.342027
0.067103
0.066807
0.068091
0.043782
0.030394
0.030071
0.030043
0.019517
0.017186
0.017057
0.016988
0.026202
0.01318
0.01201
0.013057
0.023616
0.011893
0.013542
0.012447
0.02305
0.016869
0.014875
0.014429
1.058125
0.261255
0.257352
0.258701
1.089475
0.15873
0.161877
0.16616
0.557387
0.051959
0.060595
0.052065
0.678739
0.130582
0.124183
0.124531
3.282493
1.669442
1.688537
1.664172
16.928176
15.157088
15.148487
15.610124
97.207987
96.204848
96.586513
96.967584
3.526116
2.559869
2.616835
2.574147
0.778659
0.144335
0.141096
0.141619


==> plots/boxplot-reduction-time-aRG/unqualified-data-512.dat <==
0.038623
0.059914
0.024816
0.0235
0.022644
0.022447
0.055465
0.021348
0.023479
0.020039
0.020525
0.020407
0.023228
0.017958
0.016656
0.021385
0.061701
0.059625
0.059957
0.064007
0.02508
0.017731
0.015336
0.017549
0.035967
0.019044
0.018043
0.022524
0.020974
0.01937
0.021964
0.01936
0.055283
0.050433
0.050067
0.050754
0.044064
0.018075
0.019794
0.016565
0.104693
0.11147
0.104235
0.105193
9.813677
9.857874
9.887115
9.824832
0.029563
0.028513
0.028113
0.027749
0.682639
0.665137
0.666354
0.617892
0.113096
0.110499
0.110263
0.111635
0.149046
0.154445
0.149497
0.149289
0.031848
0.032902
0.030976
0.033202
1.10167
0.989236
0.37368
0.368382
1.422872
0.45244
1.132896
0.425756
1.697602
0.519615
0.487075
0.50027
0.114222
0.113123
0.113532
0.116566
0.174286
0.144927
0.142401
0.154842
0.042183
0.0322
0.03489
0.031903
0.783518
0.663107
0.67596
0.695877
0.04899
0.047166
0.047573
0.047784
1.359382
1.300491
1.311542
1.326745
60.095354
60.868853
59.881753
60.401506
0.10677
0.10486
0.104227
0.10488
0.706383
0.137158
0.137803
0.480605
0.010614
0.008583
0.009986
0.009167
93.721381
80.47332
82.29837
102.613568
0.049311
0.039212
0.040029
0.038948
0.0202
0.020102
0.021409
0.020997
0.011886
0.011748
0.011118
0.011547
0.00973
0.009605
0.008423
0.008097
0.009389
0.008541
0.009391
0.008242
0.009336
0.008374
0.00837
0.008342
1.239154
0.217815
0.18305
0.166202
0.63056
0.103615
0.850367
0.103804
0.035756
0.034103
0.03425
0.033922
0.082749
0.079178
0.079186
0.078563
2.544617
0.990832
0.950906
0.952047
9.639785
6.396749
6.544968
6.571403
54.389826
55.411726
55.209593
55.49251
1.645329
1.658519
1.690348
1.66037
0.1192
0.116626
0.129724
0.138675


==> plots/boxplot-reduction-time-aRG/unqualified-data-64.dat <==
0.224064
0.172244
0.165008
0.185434
0.150701
0.15069
0.149374
0.150595
0.130938
0.124089
0.124504
0.124468
0.143978
0.101607
0.090013
0.089729
0.383429
0.37471
0.374364
0.380514
0.092527
0.087314
0.087444
0.087881
0.112859
0.111688
0.111839
0.111353
0.118437
0.104563
0.106025
0.103701
0.341966
0.345974
0.344743
0.341691
0.095865
0.097864
0.115905
0.096125
0.811424
0.814583
0.82597
0.814694
24.035789
24.011516
24.013257
23.996306
0.183985
0.171386
0.17187
0.172622
0.571019
0.570351
0.574301
0.567194
0.734353
0.69547
0.690981
0.719144
0.740906
0.702523
0.702745
0.712458
0.191583
0.190178
0.190018
0.189164
1.259394
1.266446
1.256328
1.267975
1.705894
1.706066
1.71826
1.718771
2.282889
2.24402
2.238733
2.236067
0.811746
0.820954
0.808257
0.81607
0.443167
0.455869
0.454108
0.453866
0.19702
0.206775
0.193876
0.193412
2.33715
2.369439
2.431291
2.338246
0.251333
0.243035
0.235075
0.233734
4.624133
4.799102
4.658499
4.630887
184.326605
178.694165
177.323104
193.977461
0.42147
0.439022
0.389924
0.413395
0.655506
0.656805
0.658306
0.677228
0.030974
0.027037
0.027779
0.027675
480.291821
572.367824
571.817241
481.13089
0.184968
0.182972
0.182177
0.195359
0.077685
0.077724
0.077027
0.077932
0.049204
0.047434
0.048242
0.049194
0.028085
0.027288
0.027788
0.02672
0.029678
0.028761
0.027746
0.027967
0.037074
0.032292
0.030327
0.031105
0.826249
0.826118
0.829984
0.828505
0.436786
0.431077
0.432097
0.43504
0.117103
0.115788
0.116128
0.114922
0.296945
0.29032
0.292015
0.292108
5.804952
5.794682
5.8124
5.76416
55.398526
57.810926
60.481024
58.632317
263.225754
277.808705
270.193684
270.405657
5.412533
5.422867
5.410469
5.418768
0.306211
0.307134
0.305442
0.308782


==> plots/boxplot-rel-kernel-edges-RG/jittered-data-1.dat <==
1.258316388643786 0.4471090178313339
1.193465802205227 0.4471090178313339
0.9404286856231338 0.4471090178313339
0.8191875627197225 0.4471090178313339
1.0084560410264563 0.3902239757678946
0.9287006030878107 0.3902239757678946
1.2128489417760795 0.3902239757678946
0.8524845445591955 0.3902239757678946
0.9824477156142668 0.4187711372244343
1.0625365295912734 0.4187711372244343
1.3060846638965014 0.4187711372244343
1.0035151418630428 0.4187711372244343
0.8363783832997779 0.4434964880191151
1.191853153117918 0.4434964880191151
1.0887767475064987 0.4434964880191151
0.8128797560218304 0.4434964880191151
1.30730969197618 0.4518137248039233
1.3620891070282397 0.4518137248039233
1.2326629269974423 0.4518137248039233
1.301624462829687 0.4518137248039233
0.8576106769894994 0.3687419241472931
1.1723738111950965 0.3687419241472931
1.299128715975995 0.3687419241472931
1.137987948936581 0.3687419241472931
0.979107036589535 0.3904949424682698
0.7005259060512743 0.3904949424682698
0.9506288765903378 0.3904949424682698
1.0831652300828511 0.3904949424682698
1.3097582899284237 0.5617627162529393
1.3499547758280692 0.5617627162529393
0.9827573324145378 0.5617627162529393
1.27398244582873 0.5617627162529393
0.8203692327939696 0.4372049839138311
1.2287708702597668 0.4372049839138311
1.036524477876692 0.4372049839138311
0.6355312751230142 0.4372049839138311
1.1647785148029657 0.4432852068990683
0.9241176566682016 0.4432852068990683
1.2436337328611748 0.4432852068990683
1.1261149009238882 0.4432852068990683
0.6258571144858212 0.0283366659374862
0.9951833998489935 0.0283366659374862
1.2757020816195856 0.0283366659374862
0.807933157665349 0.0283366659374862
0.8689032720605425 0.2131660858288829
1.277853424081491 0.2131660858288829
0.7683003186267929 0.2131660858288829
1.050633055465504 0.2131660858288829
0.8039619464614152 0.0059252951811034
1.3506551877176074 0.0059252951811034
1.2273846019599026 0.0059252951811034
0.9609771785766777 0.0059252951811034
0.6853343639144016 0.0052169947397572
0.8650409535044093 0.0052169947397572
1.0059554818904304 0.0052169947397572
1.32462536817018 0.0052169947397572
0.7067933844483277 0.4915496330029319
1.0384504345679133 0.4915496330029319
1.1549210574001672 0.4915496330029319
1.0355806834963177 0.4915496330029319
1.235850147468502 0.0998464661545487
1.030212705227743 0.0998464661545487
1.3478789094803507 0.0998464661545487
1.0773892209710372 0.0998464661545487
1.0657127981315773 1.3151450883933955e-06
0.9587417697066372 1.3151450883933955e-06
1.0722151461873297 1.3151450883933955e-06
0.9136758594794954 1.3151450883933955e-06
1.0567382606236664 0.0594342524050103
0.8427471268020685 0.0594342524050103
0.7670434964157671 0.0594342524050103
0.7650471461916664 0.0594342524050103
1.084579884901455 0.0427995067905009
1.1174945417422215 0.0427995067905009
0.9823982440070356 0.0427995067905009
0.6923682708966953 0.0427995067905009
1.1932029414748275 0.0570957931858776
1.282577778117081 0.0570957931858776
1.3175357619597103 0.0570957931858776
1.2568451673551368 0.0570957931858776
1.2986298410184092 0.0017669706922585
1.3173118298651327 0.0017669706922585
1.0304499437110408 0.0017669706922585
0.9184720376759686 0.0017669706922585
1.1539625498908048 0.0907154236537699
0.8317255909840954 0.0907154236537699
1.233721531380909 0.0907154236537699
1.2621144738897754 0.0907154236537699
1.2962792255700064 0.0007772543711665
1.06735088764837 0.0007772543711665
1.3373236549240906 0.0007772543711665
1.0597712580592045 0.0007772543711665
0.9629223299733664 4.5417696774966213e-07
1.1201840339667917 4.5417696774966213e-07
1.3721933795151795 4.5417696774966213e-07
1.312705913460592 4.5417696774966213e-07
1.2199938130976682 6.015489046222794e-05
0.6867797411474855 6.015489046222794e-05
1.084587328780534 6.015489046222794e-05
0.9898331514768751 6.015489046222794e-05
1.0976105053086047 0.2018135677600805
1.2588081817536363 0.2018135677600805
0.8072767165463922 0.2018135677600805
1.173616915593136 0.2018135677600805
0.7128507199063885 0.2842836945590266
0.7903454026508714 0.2842836945590266
1.2209372287829319 0.2842836945590266
0.8744021119147416 0.2842836945590266
1.2369348224002445 0.0506129329152419
0.7004556401620722 0.0506129329152419
0.7347688666842279 0.0506129329152419
1.1482529801434291 0.0506129329152419
0.6589255508992092 0.0316746054889912
1.055399527591875 0.0316746054889912
1.3075120110242797 0.0316746054889912
1.025648476195543 0.0316746054889912
1.1354418494216922 0.1299579424531158
0.6450225959966539 0.1299579424531158
1.1012499324335936 0.1299579424531158
1.0797538133156643 0.1299579424531158
1.0569647110236555 0.2388371980332864
0.9184070569921201 0.2388371980332864
0.9026049552513906 0.2388371980332864
1.3603874879854514 0.2388371980332864
0.6522940282086144 0.0255376646936386
0.6412273823912681 0.0255376646936386
1.3457734601797084 0.0255376646936386
0.7637289560480788 0.0255376646936386
0.7179213733183238 3.213255751058366e-05
0.7829323824149849 3.213255751058366e-05
1.2255599427656358 3.213255751058366e-05
1.3277268689834356 3.213255751058366e-05
0.6420869317514938 0.0597865905782787
0.9442141239751128 0.0597865905782787
0.7011251645306273 0.0597865905782787
0.819939917344624 0.0597865905782787
0.7906219534872381 0.0638161538571293
1.110194289876492 0.0638161538571293
0.8877204755473992 0.0638161538571293
0.7602384261472659 0.0638161538571293
1.0027273789074154 0.0651340101615022
0.6545340303135193 0.0651340101615022
0.700690930891725 0.0651340101615022
1.3661763615418758 0.0651340101615022
0.7745168428502972 0.0587096572754805
0.8939164759837014 0.0587096572754805
1.1736987296690204 0.0587096572754805
1.2537449238950622 0.0587096572754805
1.3138615464964984 0.0222465223115962
0.7520684545731008 0.0222465223115962
1.1294804226797894 0.0222465223115962
1.3499116772823874 0.0222465223115962
0.6685382078698741 0.4794913578014922
1.1321513382245336 0.4794913578014922
1.2590684452762124 0.4794913578014922
0.881734405808938 0.4794913578014922
0.8130155044638337 1.931510774074404e-06
1.0725935451020583 1.931510774074404e-06
0.9567355252743093 1.931510774074404e-06
0.7561146133385809 1.931510774074404e-06
0.978719061322216 0.001078814257063
0.932429046743166 0.001078814257063
1.0518345546432102 0.001078814257063
1.006450097546975 0.001078814257063
0.8585845007501551 6.888079307416485e-08
0.8928637619426971 6.888079307416485e-08
1.2532458807767344 6.888079307416485e-08
0.8131994986166028 6.888079307416485e-08
1.045450164140143 0.0006112690439784
0.6343272391219859 0.0006112690439784
1.1811807830579977 0.0006112690439784
0.8769374158550954 0.0006112690439784
0.6592723701763125 0.1082706260016215
0.8356623731637611 0.1082706260016215
0.8050978058697655 0.1082706260016215
1.3398470048708493 0.1082706260016215
0.8891691711366305 0.1352269689395837
0.8409084361423 0.1352269689395837
0.8944008979403097 0.1352269689395837
1.3351793767434184 0.1352269689395837
1.1003108891869395 0.0415094091947923
1.0908076342140005 0.0415094091947923
1.1617145127260922 0.0415094091947923
0.9160129264843793 0.0415094091947923


==> plots/boxplot-rel-kernel-edges-RG/jittered-data-1024.dat <==
6.137744422413831 0.4472819890131653
5.751236070233171 0.4472819890131653
5.683866482752435 0.4472819890131653
6.320737072441717 0.4472819890131653
6.0734087979625455 0.3904431032209304
6.0903826297923835 0.3904431032209304
5.96813385212854 0.3904431032209304
5.737553232991717 0.3904431032209304
6.076477434709941 0.4214099381696934
5.814354660028128 0.4214099381696934
6.229420992013156 0.4214099381696934
6.174539216104062 0.4214099381696934
5.645450388784134 0.4438056000180172
6.324317257233776 0.4438056000180172
5.652237036245008 0.4438056000180172
5.692214489123031 0.4438056000180172
5.844550920678184 0.4728835339977282
5.738106795352605 0.4728835339977282
5.802108812187452 0.4728835339977282
5.891857116458666 0.4728835339977282
6.176624786591035 0.4419062507878316
5.928533520573633 0.4419062507878316
5.827379816044069 0.4419062507878316
5.994234865220752 0.4419062507878316
5.91944493734157 0.3908177452532643
5.858073148114655 0.3908177452532643
6.300406243400058 0.3908177452532643
6.037836338219703 0.3908177452532643
6.357995633231075 0.562140093477571
6.204684307045079 0.562140093477571
6.052874473214683 0.562140093477571
5.821834941957648 0.562140093477571
6.140132742216629 0.4389586098170654
5.966938289227329 0.4389586098170654
6.166040786281315 0.4389586098170654
5.927834106683296 0.4389586098170654
5.997003777238461 0.4439470023860494
5.640512825584317 0.4439470023860494
6.179968876740039 0.4439470023860494
5.650705158266723 0.4439470023860494
6.13554403938573 0.1496639046531416
6.061502771653472 0.1496639046531416
6.206938208616095 0.1496639046531416
5.842333199428062 0.1496639046531416
6.139583111342497 0.288895349746507
5.780323481723278 0.288895349746507
6.021954001018373 0.288895349746507
5.880210284438385 0.288895349746507
6.35884091351776 0.0277174326479516
6.353899918034489 0.0277174326479516
5.78172730160502 0.0277174326479516
6.049528676914372 0.0277174326479516
5.872082014408704 0.3825885454918606
6.351403640265211 0.3825885454918606
6.318394461139924 0.3825885454918606
6.064609389792367 0.3825885454918606
6.16506334133137 0.8486623741613146
6.135993567531802 0.8486623741613146
5.89001672433252 0.8486623741613146
6.31227117703137 0.8486623741613146
6.299590152612268 0.5019978376714926
5.8729938483585595 0.5019978376714926
6.185546182953269 0.5019978376714926
5.631819095005836 0.5019978376714926
6.237269332918832 0.4279014334129117
6.048652009048499 0.4279014334129117
6.339230034563212 0.4279014334129117
5.897394805911131 0.4279014334129117
6.094284806177528 0.2006443286410418
5.867251823627534 0.2006443286410418
6.2120890360529994 0.2006443286410418
6.07552724758725 0.2006443286410418
6.365603267234017 0.1690624093905806
5.62575959482234 0.1690624093905806
5.730569056618601 0.1690624093905806
5.65770103656811 0.1690624093905806
5.719385886609626 0.2108914893018993
6.322038972802373 0.2108914893018993
6.336456224629421 0.2108914893018993
5.985309401023608 0.2108914893018993
6.335017045946097 0.0167277159823038
6.238790707641299 0.0167277159823038
6.208963300609582 0.0167277159823038
6.185461463102397 0.0167277159823038
5.765740938877199 0.2445040164895776
6.036657945827085 0.2445040164895776
5.9429094229566335 0.2445040164895776
6.337341035698416 0.2445040164895776
5.755375153550112 0.0157245657574256
5.752394132669756 0.0157245657574256
6.1191463152285115 0.0157245657574256
5.743051342180112 0.0157245657574256
5.707540254713895 0.3898571767157862
6.002942397997505 0.3898571767157862
6.222495728415006 0.3898571767157862
6.078784253735274 0.3898571767157862
6.19106547963603 0.0101376820663186
5.824318898719164 0.0101376820663186
5.83872212477197 0.0101376820663186
5.9465277312986435 0.0101376820663186
6.368135913199285 0.3082785031520288
6.163438692393382 0.3082785031520288
6.334690467965924 0.3082785031520288
6.028402841802306 0.3082785031520288
6.040919888678547 0.3313341546613885
6.367567751606538 0.3313341546613885
5.76749120674416 0.3313341546613885
6.211942827878686 0.3313341546613885
6.218635368021432 0.2110394421699279
6.258556220713598 0.2110394421699279
6.1875395319127 0.2110394421699279
5.741499763641411 0.2110394421699279
6.1208457240912555 0.0676483149676181
6.317777388439669 0.0676483149676181
6.047463864371989 0.0676483149676181
5.895706132785215 0.0676483149676181
6.337140111455894 0.623082986122603
6.0461989878440034 0.623082986122603
5.933727295901619 0.623082986122603
6.085600123545958 0.623082986122603
6.2280937624735895 0.3694837274008529
5.796226567960238 0.3694837274008529
5.6367690322672335 0.3694837274008529
6.021821172804857 0.3694837274008529
6.331018065056856 0.1210118015757666
6.135193471952395 0.1210118015757666
6.0981810000975045 0.1210118015757666
6.09586136061748 0.1210118015757666
5.997742284196288 0.0036631115562065
6.1731894523012905 0.0036631115562065
5.811895830025294 0.0036631115562065
6.293815697964726 0.0036631115562065
5.83085449143392 0.1748416020056336
6.333708759908051 0.1748416020056336
6.319872532524068 0.1748416020056336
5.683443393035646 0.1748416020056336
5.961134775933252 0.1904406128031815
6.183027213702812 0.1904406128031815
5.9622405536310525 0.1904406128031815
6.006674268627312 0.1904406128031815
6.230117953253789 0.1912337910808626
6.153744120711954 0.1912337910808626
6.343503167042208 0.1912337910808626
5.748364495712309 0.1912337910808626
6.31766946463974 0.1614187733522059
6.320989689380379 0.1614187733522059
6.101061703980392 0.1614187733522059
6.330293120472801 0.1614187733522059
5.814514190539065 0.1961627618824633
6.286340462552736 0.1961627618824633
6.205109469720143 0.1961627618824633
6.08226674978302 0.1961627618824633
5.692971933486047 0.6221413055818761
5.647600765298222 0.6221413055818761
5.633227121620589 0.6221413055818761
5.812918543086132 0.6221413055818761
6.196764307457387 5.300924013293086e-05
5.914968774294175 5.300924013293086e-05
6.20658504386641 5.300924013293086e-05
6.094231868198569 5.300924013293086e-05
5.916946424341383 0.0251112163574496
6.285109971589682 0.0251112163574496
5.653812929518647 0.0251112163574496
5.973984742655883 0.0251112163574496
6.247389254544612 1.9898895776980957e-07
5.72011011222982 1.9898895776980957e-07
6.157865671133714 1.9898895776980957e-07
5.871086881432711 1.9898895776980957e-07
5.643225958932709 0.0063198482754755
5.980293698166983 0.0063198482754755
6.016269554209002 0.0063198482754755
5.656189688005385 0.0063198482754755
6.049439515163836 0.2079322577745949
5.8855753784683795 0.2079322577745949
5.628369905442223 0.2079322577745949
5.768080035507424 0.2079322577745949
5.708108004209006 0.1556752075974481
6.030466466049304 0.1556752075974481
5.657340122281754 0.1556752075974481
6.321099427573559 0.1556752075974481
6.25879647929878 0.1547717718221676
6.333973232798592 0.1547717718221676
5.861100774589825 0.1547717718221676
6.303950541421421 0.1547717718221676


==> plots/boxplot-rel-kernel-edges-RG/jittered-data-128.dat <==
2.674769348278339 0.4471424904389158
2.6884823526248027 0.4471424904389158
3.276671485503284 0.4471424904389158
2.6545618720335216 0.4471424904389158
2.793817990257372 0.3902573087322833
2.6554740199844256 0.3902573087322833
2.636463854977295 0.3902573087322833
3.257966014269306 0.3902573087322833
2.87294577543756 0.4205517637283782
2.7455175451970404 0.4205517637283782
2.736614617716682 0.4205517637283782
3.1170627463277527 0.4205517637283782
3.35144870376953 0.4435472667697472
3.0037497694542585 0.4435472667697472
3.3008178576630036 0.4435472667697472
3.0018214492143205 0.4435472667697472
3.055404358118662 0.4677522610602774
3.133928517592019 0.4677522610602774
3.228832491774103 0.4677522610602774
3.193384786696037 0.4677522610602774
3.3678994220291716 0.4409638653166299
3.1852240418625994 0.4409638653166299
3.3043355425146497 0.4409638653166299
2.7795786240491873 0.4409638653166299
3.0265622282464357 0.3905284164092856
3.0739606977506018 0.3905284164092856
3.2442724628702653 0.3905284164092856
2.986660172299437 0.3905284164092856
3.2182801587818215 0.5618141169399458
2.9164266676125856 0.5618141169399458
3.064791341686087 0.5618141169399458
3.263487455610801 0.5618141169399458
3.2235446033281185 0.4383813092332372
3.1177384139146005 0.4383813092332372
2.625180522393875 0.4383813092332372
2.7614766916396585 0.4383813092332372
3.005143340138346 0.4436202382907209
2.8158445488625343 0.4436202382907209
2.674215632454548 0.4436202382907209
3.2699125665910964 0.4436202382907209
3.3322102659848722 0.1494952296904532
2.8521036586117754 0.1494952296904532
2.9310548755386456 0.1494952296904532
3.232528150362965 0.1494952296904532
2.6716940691534172 0.2540552018204817
3.1057386469218375 0.2540552018204817
2.7204906096995902 0.2540552018204817
2.8403162549964187 0.2540552018204817
3.2474555149713042 0.0263633154685526
2.666645284417246 0.0263633154685526
2.6519503750726416 0.0263633154685526
2.938399533597221 0.0263633154685526
2.993873219322198 0.3683362087488677
3.2724938873311507 0.3683362087488677
3.1628915597588922 0.3683362087488677
3.1301578564496513 0.3683362087488677
2.73853032929984 0.8475996024843319
3.3650294431640124 0.8475996024843319
2.933355147215611 0.8475996024843319
3.083828148243645 0.8475996024843319
2.915012254149927 0.4354012743892377
2.6602746868588802 0.4354012743892377
2.978166906786049 0.4354012743892377
2.738525815421127 0.4354012743892377
2.649349096780458 0.4213959775335125
3.088050317760754 0.4213959775335125
3.0974747184137517 0.4213959775335125
2.7039696184922737 0.4213959775335125
3.0368578246738327 0.1686423631794951
2.8850009824799763 0.1686423631794951
2.9125605548736657 0.1686423631794951
3.2073149240247587 0.1686423631794951
2.992739758143184 0.1422994781963591
3.285957461559181 0.1422994781963591
3.0825898071796676 0.1422994781963591
2.975391311278553 0.1422994781963591
3.0992344800415386 0.1866225245222557
2.8783990348715642 0.1866225245222557
2.7182428443961895 0.1866225245222557
3.1368972140193927 0.1866225245222557
3.091528082059993 0.0156892671233155
3.2164248685303978 0.0156892671233155
2.7203318437103317 0.0156892671233155
3.308837488597142 0.0156892671233155
3.2245059085663605 0.2208314047400125
3.312665556068257 0.2208314047400125
3.2794010413301002 0.2208314047400125
3.1357548347677926 0.2208314047400125
3.232688137078019 0.0146903824917753
3.014255481923551 0.0146903824917753
3.2141168620204987 0.0146903824917753
2.766845600892889 0.0146903824917753
3.211585579767971 0.2046054487820441
2.9584347030422555 0.2046054487820441
3.1924621659730237 0.2046054487820441
2.9666026776091408 0.2046054487820441
3.2171690462083373 0.0015534115831128
2.68150468891392 0.0015534115831128
2.6584806790683095 0.0015534115831128
3.3257171867786757 0.0015534115831128
2.9896238255615515 0.2334297330912454
3.3008035497366786 0.2334297330912454
3.3335874389115525 0.2334297330912454
3.1248833643417253 0.2334297330912454
3.053847619570106 0.3140329960765457
2.786984538080107 0.3140329960765457
2.695107164474256 0.3140329960765457
3.2395456613117046 0.3140329960765457
3.291579050723991 0.1882962028787121
3.2095467830211644 0.1882962028787121
3.1488768245487186 0.1882962028787121
2.9400833370561155 0.1882962028787121
2.853983692520217 0.0542195198632733
2.710083671728282 0.0542195198632733
2.9444776860541224 0.0542195198632733
3.049509730685818 0.0542195198632733
3.3171604373531345 0.5109765171546004
3.326816076998215 0.5109765171546004
2.9367308974056847 0.5109765171546004
2.699408241073572 0.5109765171546004
3.2053640493535824 0.2884149114274361
3.175709506242837 0.2884149114274361
2.6480256344639295 0.2884149114274361
2.9600389493503774 0.2884149114274361
3.1398135782239187 0.1169625187173882
2.6476006759142026 0.1169625187173882
3.3144617650512105 0.1169625187173882
3.3466818648828145 0.1169625187173882
3.16690707906663 0.0034395225101953
2.6839039047388527 0.0034395225101953
2.677747099407267 0.0034395225101953
2.894439986115928 0.0034395225101953
2.6470331308177397 0.1220610661362456
2.8859082954632544 0.1220610661362456
2.6324731809847246 0.1220610661362456
3.355742634630726 0.1220610661362456
3.239255024301647 0.1231397926451684
2.6778882086086404 0.1231397926451684
3.2950763188858954 0.1231397926451684
2.7809835300030117 0.1231397926451684
2.7785930987020127 0.1220353097286591
3.1303193591466254 0.1220353097286591
3.328696701121911 0.1220353097286591
2.717391090921928 0.1220353097286591
2.630388425439203 0.1037660147997044
2.9018476103775193 0.1037660147997044
2.643487510827117 0.1037660147997044
3.0786361781853984 0.1037660147997044
3.2693817064644066 0.1886429322915462
2.7652437768171434 0.1886429322915462
2.709293276872638 0.1886429322915462
2.883337205503958 0.1886429322915462
3.3443786404554854 0.6202129552356913
2.722618270821513 0.6202129552356913
3.3498894453502452 0.6202129552356913
2.896679902458637 0.6202129552356913
2.980027802070084 4.957544320124303e-05
2.8444739894737303 4.957544320124303e-05
3.3278451331616026 4.957544320124303e-05
3.3436109212406233 4.957544320124303e-05
3.1019367798808077 0.024210607995183
2.763034162631367 0.024210607995183
3.3697138414577155 0.024210607995183
2.701935329660184 0.024210607995183
3.06063703619556 1.9898895776980957e-07
2.7423022950622564 1.9898895776980957e-07
3.2982564856126544 1.9898895776980957e-07
3.3342587936217116 1.9898895776980957e-07
3.228292723500081 0.0060378895881018
2.861918564001093 0.0060378895881018
2.807129017468489 0.0060378895881018
3.191143809914278 0.0060378895881018
2.8432946393590157 0.1821751155810854
2.9398390333905566 0.1821751155810854
2.659691757676981 0.1821751155810854
2.724175357825355 0.1821751155810854
2.6404122154813323 0.1508873481382719
2.6834408400701517 0.1508873481382719
2.6799083620236455 0.1508873481382719
2.94017377663061 0.1508873481382719
3.0380828832280784 0.137786255236801
3.1806591149031913 0.137786255236801
2.731712605381812 0.137786255236801
2.941641559627064 0.137786255236801


==> plots/boxplot-rel-kernel-edges-RG/jittered-data-256.dat <==
4.10272452805879 0.4471598436385381
3.6884167711141993 0.4471598436385381
3.9586083663596527 0.4471598436385381
3.9019420294298484 0.4471598436385381
4.336698946706246 0.390285715327655
3.668392835425763 0.390285715327655
3.931469665887361 0.390285715327655
3.9379191098471535 0.390285715327655
4.171135378449758 0.4209577676345861
3.865503252155878 0.4209577676345861
3.7779927069596755 0.4209577676345861
3.8449837413747288 0.4209577676345861
3.978165656837019 0.4435811624769337
4.337701247178716 0.4435811624769337
4.22238776707248 0.4435811624769337
3.8327276843348073 0.4435811624769337
4.043636191294785 0.4696037792977794
4.1411502276764 0.4696037792977794
4.221742866761599 0.4696037792977794
3.9596232879623856 0.4696037792977794
3.9240826788472796 0.4412807314079898
4.200730557115959 0.4412807314079898
3.948787371673084 0.4412807314079898
3.8109682516727537 0.4412807314079898
3.965085273647986 0.3905712808068878
4.327828484717842 0.3905712808068878
3.731925616163951 0.3905712808068878
3.971826515895409 0.3905712808068878
4.102977643272836 0.5618645119215857
3.9874659912010753 0.5618645119215857
3.7777299282777776 0.5618645119215857
3.6263823704617493 0.5618645119215857
4.1492437838525795 0.4388068112309586
4.0890516385175895 0.4388068112309586
3.630832487076898 0.4388068112309586
3.8489200907635905 0.4388068112309586
4.201475694657131 0.4436756386787327
4.096690283908465 0.4436756386787327
4.0339060869579795 0.4436756386787327
3.7421658323567866 0.4436756386787327
4.154720532249766 0.14954049155634
3.978576191286853 0.14954049155634
4.1336340596769725 0.14954049155634
4.195067377542619 0.14954049155634
3.799272041080934 0.2625933111586113
4.196496259823284 0.2625933111586113
3.835066288516292 0.2625933111586113
4.363011352838684 0.2625933111586113
3.715623708088389 0.0268328864581437
4.287788514058042 0.0268328864581437
3.6554103437825285 0.0268328864581437
3.817431863761108 0.0268328864581437
4.019576431571851 0.3815136463092879
4.061212137583446 0.3815136463092879
3.922176238771069 0.3815136463092879
3.7015237961703034 0.3815136463092879
3.814456064368535 0.8478199014571383
3.8375473778953664 0.8478199014571383
4.191417140919048 0.8478199014571383
4.306580743916506 0.8478199014571383
4.071557436614815 0.4507666252007333
3.6515882242682705 0.4507666252007333
4.219177353731283 0.4507666252007333
3.85420294962994 0.4507666252007333
3.8799178048121825 0.4241621131279642
4.022639078234061 0.4241621131279642
3.8117852856816663 0.4241621131279642
4.314983565893027 0.4241621131279642
3.74766606875561 0.1822769804148213
3.9361228003777997 0.1822769804148213
3.8422689621304045 0.1822769804148213
4.014875576651211 0.1822769804148213
4.055486352311783 0.1492348689546045
4.095354766828632 0.1492348689546045
4.023531852878479 0.1492348689546045
3.9331033767516996 0.1492348689546045
4.100945509282349 0.1936038744284337
3.927559657440113 0.1936038744284337
4.208912694290536 0.1936038744284337
4.216133068941243 0.1936038744284337
3.8441906260831167 0.0161011835057329
3.903853242666831 0.0161011835057329
4.096608179460165 0.0161011835057329
3.742802475336743 0.0161011835057329
4.147773948240194 0.227509530306468
3.9110708147355346 0.227509530306468
4.0682968560677555 0.227509530306468
3.7296498244234164 0.227509530306468
4.12619378957317 0.0151718209960708
3.890543395460275 0.0151718209960708
3.9794991821554238 0.0151718209960708
3.9363305506371518 0.0151718209960708
3.982536435996321 0.2797732392222757
4.146021724687333 0.2797732392222757
3.8636801326240584 0.2797732392222757
4.114040860673911 0.2797732392222757
3.6701665806247763 0.00301519404515
3.8501388643466576 0.00301519404515
4.183907267612534 0.00301519404515
3.6643044085465477 0.00301519404515
4.090856646461677 0.252501869078639
3.644160099450879 0.252501869078639
3.9786466512324252 0.252501869078639
4.2914087827851075 0.252501869078639
3.632582570498203 0.3182807989185939
4.020121015490442 0.3182807989185939
3.6748426222441473 0.3182807989185939
4.275332332112116 0.3182807989185939
4.139722391679749 0.1938605213122316
4.181465392511072 0.1938605213122316
4.1267556849594165 0.1938605213122316
3.629817590273609 0.1938605213122316
3.655883396693424 0.0571598236799245
4.090657603016535 0.0571598236799245
4.3747638441826835 0.0571598236799245
4.279860429318845 0.0571598236799245
4.149764355044028 0.5947324485435537
4.170324965756717 0.5947324485435537
3.7950152669512467 0.5947324485435537
4.188710450601859 0.5947324485435537
3.840943078647578 0.302857949727096
3.704095200266795 0.302857949727096
3.9706711716000687 0.302857949727096
3.8726468293972136 0.302857949727096
3.751191548988384 0.1191181165210704
3.9412824193835534 0.1191181165210704
4.297900732722907 0.1191181165210704
3.9514527049736268 0.1191181165210704
3.9604689214372937 0.0035710651675043
4.156620818083178 0.0035710651675043
4.018121402614219 0.0035710651675043
3.721917276506495 0.0035710651675043
4.307794298157978 0.1404825477561504
3.958093252121474 0.1404825477561504
4.21700330441902 0.1404825477561504
3.916656347516683 0.1404825477561504
4.230134514115519 0.1407777946401124
3.9171523120055896 0.1407777946401124
3.790119641249534 0.1407777946401124
3.7721460001875013 0.1407777946401124
4.330025983253133 0.1415443823132269
4.064897693935765 0.1415443823132269
3.6623449487936988 0.1415443823132269
3.916260697133537 0.1415443823132269
3.800521945393695 0.1222401465399706
3.6884927984569744 0.1222401465399706
3.7650669013910565 0.1222401465399706
3.6677428599996276 0.1222401465399706
4.103555221171077 0.1915164082661137
3.7550303986281017 0.1915164082661137
4.083084907182644 0.1915164082661137
4.084380060918423 0.1915164082661137
4.153692783054953 0.6207579296603654
4.009088987958574 0.6207579296603654
3.8383179927510986 0.6207579296603654
4.283093090446396 0.6207579296603654
3.8898033112926353 5.150695397531744e-05
3.968720743734054 5.150695397531744e-05
4.0989095737979095 5.150695397531744e-05
4.0120932236255875 5.150695397531744e-05
4.3423512614249 0.024557569472173
4.341038258078592 0.024557569472173
4.32231988795707 0.024557569472173
4.325557262248943 0.024557569472173
4.060720101676522 1.9898895776980957e-07
3.992651547797502 1.9898895776980957e-07
4.153087613036776 1.9898895776980957e-07
3.786564694739101 1.9898895776980957e-07
3.8244040294116464 0.0061213015729727
3.657855440224819 0.0061213015729727
3.7471431569185234 0.0061213015729727
3.627905912454108 0.0061213015729727
4.115970682392623 0.1927947093786821
3.7303052417767613 0.1927947093786821
4.215009509182039 0.1927947093786821
4.135377996911294 0.1927947093786821
4.353006845015872 0.1520625207273458
3.9223858652139185 0.1520625207273458
4.31604393508829 0.1520625207273458
3.9652781292396497 0.1520625207273458
3.8796278048771553 0.1437202582104445
3.70175415243779 0.1437202582104445
4.287124138803895 0.1437202582104445
4.22109261892194 0.1437202582104445


==> plots/boxplot-rel-kernel-edges-RG/jittered-data-512.dat <==
4.867196732401295 0.4471980270870146
4.966808288694222 0.4471980270870146
4.868857599359936 0.4471980270870146
4.646621837403571 0.4471980270870146
4.658264394049338 0.3903269176867076
4.901528094411544 0.3903269176867076
4.782193496096588 0.3903269176867076
5.018385952407944 0.3903269176867076
4.765838776737215 0.4211086637963592
4.776216189849808 0.4211086637963592
5.129500910988223 0.4211086637963592
5.176701992571287 0.4211086637963592
4.859174071905579 0.443661040983831
5.26999579957503 0.443661040983831
4.815979380991783 0.443661040983831
4.882955282211168 0.443661040983831
5.159360292777206 0.4715030132041457
4.6583771759969075 0.4715030132041457
5.3256375950871435 0.4715030132041457
4.679253298840719 0.4715030132041457
4.970698294203546 0.4415506094959994
5.168453619470067 0.4415506094959994
4.660601401238599 0.4415506094959994
5.231752014227883 0.4415506094959994
5.35917000748356 0.3906495813304642
4.970383754596721 0.3906495813304642
4.713592727215676 0.3906495813304642
4.68610774674161 0.3906495813304642
4.699047827122351 0.5619552631167523
5.199081030602357 0.5619552631167523
4.935509636351389 0.5619552631167523
5.314425618649273 0.5619552631167523
4.955479832064864 0.4388659348561783
4.682857482608456 0.4388659348561783
4.9452016906385 0.4388659348561783
5.191120920069167 0.4388659348561783
5.247003820135096 0.4437676559041039
4.654513764896894 0.4437676559041039
4.76029204344225 0.4437676559041039
4.992510089017733 0.4437676559041039
4.721064108463707 0.1495815945984087
5.27831948145663 0.1495815945984087
5.325845666334612 0.1495815945984087
4.864697748765363 0.1495815945984087
4.951132761914015 0.2713749432475165
5.042790548315042 0.2713749432475165
4.839129343312692 0.2713749432475165
5.030806773094671 0.2713749432475165
4.775888784105338 0.0273270806207525
4.847480938457685 0.0273270806207525
4.9563377248907585 0.0273270806207525
5.078502426643357 0.0273270806207525
5.027123769564683 0.381987595133488
4.820740982550455 0.381987595133488
4.798840906563542 0.381987595133488
4.714047677525533 0.381987595133488
5.212620226919129 0.8481760792787021
4.699175574849785 0.8481760792787021
5.174663754634521 0.8481760792787021
4.811580271747324 0.8481760792787021
4.8384177380043365 0.4660399022404386
5.177062574758099 0.4660399022404386
5.119715593791227 0.4660399022404386
5.181441166636668 0.4660399022404386
5.011462294095771 0.4259898700269319
5.269321864748953 0.4259898700269319
4.716345418531604 0.4259898700269319
5.108897721054879 0.4259898700269319
4.713683234366492 0.1916543955840287
5.177962526109071 0.1916543955840287
4.89417849609384 0.1916543955840287
5.131161578278332 0.1916543955840287
5.1526129350809615 0.1561640419263044
5.120456343230794 0.1561640419263044
4.79116848524587 0.1561640419263044
5.248849914790515 0.1561640419263044
4.805102065567601 0.2025284265731054
5.013614972909084 0.2025284265731054
5.130984315615013 0.2025284265731054
4.8002023810885674 0.2025284265731054
5.096383792237955 0.0164486096110862
4.840123285997996 0.0164486096110862
4.75353678206329 0.0164486096110862
5.232311621394933 0.0164486096110862
5.039842077558021 0.2377201149764886
4.870913529956642 0.2377201149764886
5.064073210404155 0.2377201149764886
4.643964798070466 0.2377201149764886
4.722367142570246 0.0154795212391184
4.921685638773682 0.0154795212391184
5.356817434598309 0.0154795212391184
5.007855888407092 0.0154795212391184
4.682342153800171 0.3401962617462392
5.198780461437092 0.3401962617462392
5.2110829031939865 0.3401962617462392
5.206101630796142 0.3401962617462392
5.052123528535965 0.006690043266824
5.146774053402097 0.006690043266824
4.785093452233723 0.006690043266824
5.174420443170491 0.006690043266824
5.237130490506196 0.2744529236412834
5.19497490516644 0.2744529236412834
4.890096801939415 0.2744529236412834
5.0682710379317815 0.2744529236412834
5.096742018117379 0.3241423734684988
5.300607390242813 0.3241423734684988
4.706010421455 0.3241423734684988
5.2504503281378065 0.3241423734684988
5.019826668851779 0.2035660038197763
4.893960590413953 0.2035660038197763
4.9667021761203145 0.2035660038197763
4.634476624198054 0.2035660038197763
4.790055194248571 0.0621260686641231
5.114572565051004 0.0621260686641231
5.120636959815837 0.0621260686641231
4.996024205214735 0.0621260686641231
5.339994410447989 0.6151066393556162
4.985686316412103 0.6151066393556162
4.860457744659246 0.6151066393556162
5.260835629396731 0.6151066393556162
4.819368724547947 0.328235815373377
5.078229494775762 0.328235815373377
5.152564139241725 0.328235815373377
5.241272224018838 0.328235815373377
5.214026562637062 0.1200951069543152
4.913069247885283 0.1200951069543152
4.669385229472053 0.1200951069543152
4.653715899112582 0.1200951069543152
5.169845290931344 0.0036098920078296
5.346268536055138 0.0036098920078296
4.88237403070347 0.0036098920078296
4.955896323556636 0.0036098920078296
5.169348511806333 0.1567620554708348
5.11837343439041 0.1567620554708348
4.820079941363102 0.1567620554708348
5.128688634349027 0.1567620554708348
4.853676814680788 0.162982895107199
4.892268429921529 0.162982895107199
5.029634978947321 0.162982895107199
5.174235367945048 0.162982895107199
4.738412158675974 0.1635438920084208
4.641490408169704 0.1635438920084208
5.095872465863766 0.1635438920084208
4.643423508339377 0.1635438920084208
4.658722430537126 0.1415344025477972
4.7943316825416 0.1415344025477972
5.115407654978342 0.1415344025477972
4.674908823264522 0.1415344025477972
4.671804325719895 0.1940560782411018
5.354069933280213 0.1940560782411018
4.9419896703354125 0.1940560782411018
5.294321700494645 0.1940560782411018
4.787393212964573 0.6215607737506885
4.951409884590962 0.6215607737506885
4.893526350959866 0.6215607737506885
4.757701652026227 0.6215607737506885
4.8716098893139375 5.279462782470037e-05
5.365096864022035 5.279462782470037e-05
5.18548175734634 5.279462782470037e-05
4.912001209387369 5.279462782470037e-05
4.9319633257999484 0.0246313076256115
4.8228056758663 0.0246313076256115
5.023502508949119 0.0246313076256115
5.17672768410646 0.0246313076256115
5.139984961812951 1.9898895776980957e-07
4.971987376505989 1.9898895776980957e-07
4.656454285037118 1.9898895776980957e-07
5.3161308548744515 1.9898895776980957e-07
4.93170035232205 0.006201156008082
4.917724150258949 0.006201156008082
4.627332585866866 0.006201156008082
4.728670410561435 0.006201156008082
5.276640063125509 0.1987878376499409
5.010450947135977 0.1987878376499409
5.174326133167008 0.1987878376499409
4.736125914825019 0.1987878376499409
4.872538254991437 0.1533175730781109
5.255102417403398 0.1533175730781109
5.2404938908830685 0.1533175730781109
4.8100957010646805 0.1533175730781109
4.641481481249804 0.148567294708772
5.229850230159203 0.148567294708772
4.751633003779566 0.148567294708772
5.215761044090671 0.148567294708772


==> plots/boxplot-rel-kernel-edges-RG/jittered-data-64.dat <==
1.9358134912079354 0.4471283579162316
2.113124646697509 0.4471283579162316
1.62614316639254 0.4471283579162316
1.769232155933507 0.4471283579162316
1.8758012679968763 0.3902423856728905
1.8045619701394688 0.3902423856728905
2.103049550846975 0.3902423856728905
1.9089860527423208 0.3902423856728905
2.281567543784763 0.4198344890097439
2.051113565682644 0.4198344890097439
1.9358047975127333 0.4198344890097439
1.9267003063393098 0.4198344890097439
2.1513722179502563 0.4435218287868204
1.9386699149693496 0.4435218287868204
2.121646916730363 0.4435218287868204
1.6600847644675987 0.4435218287868204
1.9590141422891225 0.4667363983504828
1.819420192585417 0.4667363983504828
1.7432649290917333 0.4667363983504828
2.020679847625711 0.4667363983504828
1.990449200801774 0.4404755401356816
2.04605369421082 0.4404755401356816
2.191613575444012 0.4404755401356816
2.287906365686526 0.4404755401356816
1.9959370027814651 0.3905081171387045
1.8590436848126548 0.3905081171387045
1.9751691765143926 0.3905081171387045
2.2317843930202717 0.3905081171387045
2.2812622486102034 0.5617904005788474
2.2343111992728195 0.5617904005788474
1.766000970538121 0.5617904005788474
2.374565269591498 0.5617904005788474
2.0998165699387252 0.4377573515153459
1.687600287631797 0.4377573515153459
2.1691657665959845 0.4377573515153459
2.365116110153846 0.4377573515153459
1.9263626166594077 0.4435867256489162
2.1338862539314762 0.4435867256489162
1.8621328529160068 0.4435867256489162
1.785143496548522 0.4435867256489162
2.162993107483278 0.1494414422357393
1.6267681735395154 0.1494414422357393
2.2420485578985616 0.1494414422357393
2.0212594826448447 0.1494414422357393
1.6983382563504945 0.2490265007069206
1.7141779210885595 0.2490265007069206
2.111949068672115 0.2490265007069206
2.2802403679252565 0.2490265007069206
1.8349870574951543 0.0259005886197043
2.3588863900800483 0.0259005886197043
1.7001355167977819 0.0259005886197043
2.2654535821980035 0.0259005886197043
1.9225221329981783 0.3683362087488677
1.6860090625761757 0.3683362087488677
1.8310353825644465 0.3683362087488677
1.9647336386134358 0.3683362087488677
2.2192561483892392 0.8474064832549236
2.2710199277279273 0.8474064832549236
1.7250654156519118 0.8474064832549236
2.015649146310649 0.8474064832549236
2.113087428612303 0.4218796351340338
1.8852897609497012 0.4218796351340338
2.2788978767829393 0.4218796351340338
1.8338073614122705 0.4218796351340338
1.6389307456591964 0.418181762937479
1.6554974552564456 0.418181762937479
2.1357475775834325 0.418181762937479
2.0437668020727853 0.418181762937479
2.334876915627497 0.1635752500812271
2.328829099801189 0.1635752500812271
2.307388383053827 0.1635752500812271
1.6565033989755058 0.1635752500812271
2.1868511175431475 0.1362061838488601
2.1509936131961447 0.1362061838488601
2.1165213985060474 0.1362061838488601
2.159268239387181 0.1362061838488601
2.302032612964498 0.1802596394560857
2.105105899844918 0.1802596394560857
1.904336947229192 0.1802596394560857
2.0284465877988653 0.1802596394560857
1.7808830777681186 0.0151771558640827
2.0653441285213576 0.0151771558640827
1.631672811536809 0.0151771558640827
1.738267380397991 0.0151771558640827
1.8750562910223998 0.2150426928216892
2.217217369194337 0.2150426928216892
2.1638745670786546 0.2150426928216892
1.8786919775200088 0.2150426928216892
2.090403581237414 0.0140911512249679
1.655902212129657 0.0140911512249679
1.747895409256682 0.0140911512249679
2.361435552593979 0.0140911512249679
1.8421481402269002 0.1286736977453677
1.921093987241218 0.1286736977453677
2.036363222429385 0.1286736977453677
1.8450552510930025 0.1286736977453677
1.9835485018632657 0.0010354835633745
1.804779562728968 0.0010354835633745
1.6611922717162209 0.0010354835633745
1.7596901367811668 0.0010354835633745
2.0172876737750736 0.2219163702809088
1.6781471630707605 0.2219163702809088
1.9273768598338201 0.2219163702809088
1.8713905325116151 0.2219163702809088
1.9360412067285817 0.3082727193736627
1.699550253679026 0.3082727193736627
2.306493165797585 0.3082727193736627
1.9805034883529724 0.3082727193736627
2.255636249470754 0.1833229732385178
2.3571720932367928 0.1833229732385178
1.8827386952433258 0.1833229732385178
1.9843148893639895 0.1833229732385178
2.149696468362964 0.0528101484115559
1.9449014926580213 0.0528101484115559
1.851427337164517 0.0528101484115559
2.1760632434139615 0.0528101484115559
2.295799833660931 0.3874920782017855
2.314766633323708 0.3874920782017855
2.0950565351051504 0.3874920782017855
1.906678509746409 0.3874920782017855
2.3559203911097706 0.2831346707631494
2.104158888125355 0.2831346707631494
1.6743760079579757 0.2831346707631494
1.6885021768400834 0.2831346707631494
2.1874021788373144 0.1147489684369
1.6708671174094745 0.1147489684369
1.6308882539984388 0.1147489684369
1.9203559638362822 0.1147489684369
2.014252796525997 0.0033504885487598
1.9614082141974158 0.0033504885487598
1.9914641033203644 0.0033504885487598
2.0636665264949556 0.0033504885487598
2.1344769255290936 0.1034722315095711
1.9422785551305668 0.1034722315095711
1.9012485922508193 0.1034722315095711
2.366344293574467 0.1034722315095711
1.8206874015846921 0.1029737375624068
2.2078251158813824 0.1029737375624068
1.948415768474033 0.1029737375624068
1.8938902865071543 0.1029737375624068
1.6728934617078715 0.1031968392202337
2.272684208226532 0.1031968392202337
2.151503112321453 0.1031968392202337
2.3022580306556955 0.1031968392202337
1.9637088445151507 0.0885463609587544
2.1326907251124525 0.0885463609587544
1.7141827149153919 0.0885463609587544
1.923465201201735 0.0885463609587544
1.780423980062812 0.1850038308112319
1.6565760709179964 0.1850038308112319
2.33597101344224 0.1850038308112319
1.7869207763490178 0.1850038308112319
1.7347658673560042 0.619069513339722
1.7734775326684566 0.619069513339722
1.908523973235723 0.619069513339722
2.034793446736335 0.619069513339722
1.7385007763546683 4.549780934486374e-05
2.3665174167393173 4.549780934486374e-05
2.3622419079089614 4.549780934486374e-05
1.7363015128145225 4.549780934486374e-05
1.9294301623759615 0.0235719725843217
2.134947112332502 0.0235719725843217
2.2832424371758213 0.0235719725843217
1.9965544436833915 0.0235719725843217
2.3127850045698612 1.9898895776980957e-07
1.8668452361609795 1.9898895776980957e-07
1.9988306686180628 1.9898895776980957e-07
1.9989849438987566 1.9898895776980957e-07
2.1275511134864704 0.005941714332137
1.7764934815995903 0.005941714332137
2.082327957812585 0.005941714332137
1.789079822654117 0.005941714332137
1.8801652362882741 0.1718968394613405
2.346924847441011 0.1718968394613405
2.2992560285232555 0.1718968394613405
2.2385887856883455 0.1718968394613405
1.6516011964070092 0.150485265691766
1.7362751618464474 0.150485265691766
1.8176614340539279 0.150485265691766
2.2131249261418655 0.150485265691766
2.2567499953080254 0.1337998861587629
2.062211135184666 0.1337998861587629
2.163598738832622 0.1337998861587629
2.2302915349813066 0.1337998861587629


==> plots/boxplot-rel-kernel-edges-RG/unqualified-data-1.dat <==
0.4471090178313339
0.4471090178313339
0.4471090178313339
0.4471090178313339
0.3902239757678946
0.3902239757678946
0.3902239757678946
0.3902239757678946
0.4187711372244343
0.4187711372244343
0.4187711372244343
0.4187711372244343
0.4434964880191151
0.4434964880191151
0.4434964880191151
0.4434964880191151
0.4518137248039233
0.4518137248039233
0.4518137248039233
0.4518137248039233
0.3687419241472931
0.3687419241472931
0.3687419241472931
0.3687419241472931
0.3904949424682698
0.3904949424682698
0.3904949424682698
0.3904949424682698
0.5617627162529393
0.5617627162529393
0.5617627162529393
0.5617627162529393
0.4372049839138311
0.4372049839138311
0.4372049839138311
0.4372049839138311
0.4432852068990683
0.4432852068990683
0.4432852068990683
0.4432852068990683
0.0283366659374862
0.0283366659374862
0.0283366659374862
0.0283366659374862
0.2131660858288829
0.2131660858288829
0.2131660858288829
0.2131660858288829
0.0059252951811034
0.0059252951811034
0.0059252951811034
0.0059252951811034
0.0052169947397572
0.0052169947397572
0.0052169947397572
0.0052169947397572
0.4915496330029319
0.4915496330029319
0.4915496330029319
0.4915496330029319
0.0998464661545487
0.0998464661545487
0.0998464661545487
0.0998464661545487
1.3151450883933955e-06
1.3151450883933955e-06
1.3151450883933955e-06
1.3151450883933955e-06
0.0594342524050103
0.0594342524050103
0.0594342524050103
0.0594342524050103
0.0427995067905009
0.0427995067905009
0.0427995067905009
0.0427995067905009
0.0570957931858776
0.0570957931858776
0.0570957931858776
0.0570957931858776
0.0017669706922585
0.0017669706922585
0.0017669706922585
0.0017669706922585
0.0907154236537699
0.0907154236537699
0.0907154236537699
0.0907154236537699
0.0007772543711665
0.0007772543711665
0.0007772543711665
0.0007772543711665
4.5417696774966213e-07
4.5417696774966213e-07
4.5417696774966213e-07
4.5417696774966213e-07
6.015489046222794e-05
6.015489046222794e-05
6.015489046222794e-05
6.015489046222794e-05
0.2018135677600805
0.2018135677600805
0.2018135677600805
0.2018135677600805
0.2842836945590266
0.2842836945590266
0.2842836945590266
0.2842836945590266
0.0506129329152419
0.0506129329152419
0.0506129329152419
0.0506129329152419
0.0316746054889912
0.0316746054889912
0.0316746054889912
0.0316746054889912
0.1299579424531158
0.1299579424531158
0.1299579424531158
0.1299579424531158
0.2388371980332864
0.2388371980332864
0.2388371980332864
0.2388371980332864
0.0255376646936386
0.0255376646936386
0.0255376646936386
0.0255376646936386
3.213255751058366e-05
3.213255751058366e-05
3.213255751058366e-05
3.213255751058366e-05
0.0597865905782787
0.0597865905782787
0.0597865905782787
0.0597865905782787
0.0638161538571293
0.0638161538571293
0.0638161538571293
0.0638161538571293
0.0651340101615022
0.0651340101615022
0.0651340101615022
0.0651340101615022
0.0587096572754805
0.0587096572754805
0.0587096572754805
0.0587096572754805
0.0222465223115962
0.0222465223115962
0.0222465223115962
0.0222465223115962
0.4794913578014922
0.4794913578014922
0.4794913578014922
0.4794913578014922
1.931510774074404e-06
1.931510774074404e-06
1.931510774074404e-06
1.931510774074404e-06
0.001078814257063
0.001078814257063
0.001078814257063
0.001078814257063
6.888079307416485e-08
6.888079307416485e-08
6.888079307416485e-08
6.888079307416485e-08
0.0006112690439784
0.0006112690439784
0.0006112690439784
0.0006112690439784
0.1082706260016215
0.1082706260016215
0.1082706260016215
0.1082706260016215
0.1352269689395837
0.1352269689395837
0.1352269689395837
0.1352269689395837
0.0415094091947923
0.0415094091947923
0.0415094091947923
0.0415094091947923


==> plots/boxplot-rel-kernel-edges-RG/unqualified-data-1024.dat <==
0.4472819890131653
0.4472819890131653
0.4472819890131653
0.4472819890131653
0.3904431032209304
0.3904431032209304
0.3904431032209304
0.3904431032209304
0.4214099381696934
0.4214099381696934
0.4214099381696934
0.4214099381696934
0.4438056000180172
0.4438056000180172
0.4438056000180172
0.4438056000180172
0.4728835339977282
0.4728835339977282
0.4728835339977282
0.4728835339977282
0.4419062507878316
0.4419062507878316
0.4419062507878316
0.4419062507878316
0.3908177452532643
0.3908177452532643
0.3908177452532643
0.3908177452532643
0.562140093477571
0.562140093477571
0.562140093477571
0.562140093477571
0.4389586098170654
0.4389586098170654
0.4389586098170654
0.4389586098170654
0.4439470023860494
0.4439470023860494
0.4439470023860494
0.4439470023860494
0.1496639046531416
0.1496639046531416
0.1496639046531416
0.1496639046531416
0.288895349746507
0.288895349746507
0.288895349746507
0.288895349746507
0.0277174326479516
0.0277174326479516
0.0277174326479516
0.0277174326479516
0.3825885454918606
0.3825885454918606
0.3825885454918606
0.3825885454918606
0.8486623741613146
0.8486623741613146
0.8486623741613146
0.8486623741613146
0.5019978376714926
0.5019978376714926
0.5019978376714926
0.5019978376714926
0.4279014334129117
0.4279014334129117
0.4279014334129117
0.4279014334129117
0.2006443286410418
0.2006443286410418
0.2006443286410418
0.2006443286410418
0.1690624093905806
0.1690624093905806
0.1690624093905806
0.1690624093905806
0.2108914893018993
0.2108914893018993
0.2108914893018993
0.2108914893018993
0.0167277159823038
0.0167277159823038
0.0167277159823038
0.0167277159823038
0.2445040164895776
0.2445040164895776
0.2445040164895776
0.2445040164895776
0.0157245657574256
0.0157245657574256
0.0157245657574256
0.0157245657574256
0.3898571767157862
0.3898571767157862
0.3898571767157862
0.3898571767157862
0.0101376820663186
0.0101376820663186
0.0101376820663186
0.0101376820663186
0.3082785031520288
0.3082785031520288
0.3082785031520288
0.3082785031520288
0.3313341546613885
0.3313341546613885
0.3313341546613885
0.3313341546613885
0.2110394421699279
0.2110394421699279
0.2110394421699279
0.2110394421699279
0.0676483149676181
0.0676483149676181
0.0676483149676181
0.0676483149676181
0.623082986122603
0.623082986122603
0.623082986122603
0.623082986122603
0.3694837274008529
0.3694837274008529
0.3694837274008529
0.3694837274008529
0.1210118015757666
0.1210118015757666
0.1210118015757666
0.1210118015757666
0.0036631115562065
0.0036631115562065
0.0036631115562065
0.0036631115562065
0.1748416020056336
0.1748416020056336
0.1748416020056336
0.1748416020056336
0.1904406128031815
0.1904406128031815
0.1904406128031815
0.1904406128031815
0.1912337910808626
0.1912337910808626
0.1912337910808626
0.1912337910808626
0.1614187733522059
0.1614187733522059
0.1614187733522059
0.1614187733522059
0.1961627618824633
0.1961627618824633
0.1961627618824633
0.1961627618824633
0.6221413055818761
0.6221413055818761
0.6221413055818761
0.6221413055818761
5.300924013293086e-05
5.300924013293086e-05
5.300924013293086e-05
5.300924013293086e-05
0.0251112163574496
0.0251112163574496
0.0251112163574496
0.0251112163574496
1.9898895776980957e-07
1.9898895776980957e-07
1.9898895776980957e-07
1.9898895776980957e-07
0.0063198482754755
0.0063198482754755
0.0063198482754755
0.0063198482754755
0.2079322577745949
0.2079322577745949
0.2079322577745949
0.2079322577745949
0.1556752075974481
0.1556752075974481
0.1556752075974481
0.1556752075974481
0.1547717718221676
0.1547717718221676
0.1547717718221676
0.1547717718221676


==> plots/boxplot-rel-kernel-edges-RG/unqualified-data-128.dat <==
0.4471424904389158
0.4471424904389158
0.4471424904389158
0.4471424904389158
0.3902573087322833
0.3902573087322833
0.3902573087322833
0.3902573087322833
0.4205517637283782
0.4205517637283782
0.4205517637283782
0.4205517637283782
0.4435472667697472
0.4435472667697472
0.4435472667697472
0.4435472667697472
0.4677522610602774
0.4677522610602774
0.4677522610602774
0.4677522610602774
0.4409638653166299
0.4409638653166299
0.4409638653166299
0.4409638653166299
0.3905284164092856
0.3905284164092856
0.3905284164092856
0.3905284164092856
0.5618141169399458
0.5618141169399458
0.5618141169399458
0.5618141169399458
0.4383813092332372
0.4383813092332372
0.4383813092332372
0.4383813092332372
0.4436202382907209
0.4436202382907209
0.4436202382907209
0.4436202382907209
0.1494952296904532
0.1494952296904532
0.1494952296904532
0.1494952296904532
0.2540552018204817
0.2540552018204817
0.2540552018204817
0.2540552018204817
0.0263633154685526
0.0263633154685526
0.0263633154685526
0.0263633154685526
0.3683362087488677
0.3683362087488677
0.3683362087488677
0.3683362087488677
0.8475996024843319
0.8475996024843319
0.8475996024843319
0.8475996024843319
0.4354012743892377
0.4354012743892377
0.4354012743892377
0.4354012743892377
0.4213959775335125
0.4213959775335125
0.4213959775335125
0.4213959775335125
0.1686423631794951
0.1686423631794951
0.1686423631794951
0.1686423631794951
0.1422994781963591
0.1422994781963591
0.1422994781963591
0.1422994781963591
0.1866225245222557
0.1866225245222557
0.1866225245222557
0.1866225245222557
0.0156892671233155
0.0156892671233155
0.0156892671233155
0.0156892671233155
0.2208314047400125
0.2208314047400125
0.2208314047400125
0.2208314047400125
0.0146903824917753
0.0146903824917753
0.0146903824917753
0.0146903824917753
0.2046054487820441
0.2046054487820441
0.2046054487820441
0.2046054487820441
0.0015534115831128
0.0015534115831128
0.0015534115831128
0.0015534115831128
0.2334297330912454
0.2334297330912454
0.2334297330912454
0.2334297330912454
0.3140329960765457
0.3140329960765457
0.3140329960765457
0.3140329960765457
0.1882962028787121
0.1882962028787121
0.1882962028787121
0.1882962028787121
0.0542195198632733
0.0542195198632733
0.0542195198632733
0.0542195198632733
0.5109765171546004
0.5109765171546004
0.5109765171546004
0.5109765171546004
0.2884149114274361
0.2884149114274361
0.2884149114274361
0.2884149114274361
0.1169625187173882
0.1169625187173882
0.1169625187173882
0.1169625187173882
0.0034395225101953
0.0034395225101953
0.0034395225101953
0.0034395225101953
0.1220610661362456
0.1220610661362456
0.1220610661362456
0.1220610661362456
0.1231397926451684
0.1231397926451684
0.1231397926451684
0.1231397926451684
0.1220353097286591
0.1220353097286591
0.1220353097286591
0.1220353097286591
0.1037660147997044
0.1037660147997044
0.1037660147997044
0.1037660147997044
0.1886429322915462
0.1886429322915462
0.1886429322915462
0.1886429322915462
0.6202129552356913
0.6202129552356913
0.6202129552356913
0.6202129552356913
4.957544320124303e-05
4.957544320124303e-05
4.957544320124303e-05
4.957544320124303e-05
0.024210607995183
0.024210607995183
0.024210607995183
0.024210607995183
1.9898895776980957e-07
1.9898895776980957e-07
1.9898895776980957e-07
1.9898895776980957e-07
0.0060378895881018
0.0060378895881018
0.0060378895881018
0.0060378895881018
0.1821751155810854
0.1821751155810854
0.1821751155810854
0.1821751155810854
0.1508873481382719
0.1508873481382719
0.1508873481382719
0.1508873481382719
0.137786255236801
0.137786255236801
0.137786255236801
0.137786255236801


==> plots/boxplot-rel-kernel-edges-RG/unqualified-data-256.dat <==
0.4471598436385381
0.4471598436385381
0.4471598436385381
0.4471598436385381
0.390285715327655
0.390285715327655
0.390285715327655
0.390285715327655
0.4209577676345861
0.4209577676345861
0.4209577676345861
0.4209577676345861
0.4435811624769337
0.4435811624769337
0.4435811624769337
0.4435811624769337
0.4696037792977794
0.4696037792977794
0.4696037792977794
0.4696037792977794
0.4412807314079898
0.4412807314079898
0.4412807314079898
0.4412807314079898
0.3905712808068878
0.3905712808068878
0.3905712808068878
0.3905712808068878
0.5618645119215857
0.5618645119215857
0.5618645119215857
0.5618645119215857
0.4388068112309586
0.4388068112309586
0.4388068112309586
0.4388068112309586
0.4436756386787327
0.4436756386787327
0.4436756386787327
0.4436756386787327
0.14954049155634
0.14954049155634
0.14954049155634
0.14954049155634
0.2625933111586113
0.2625933111586113
0.2625933111586113
0.2625933111586113
0.0268328864581437
0.0268328864581437
0.0268328864581437
0.0268328864581437
0.3815136463092879
0.3815136463092879
0.3815136463092879
0.3815136463092879
0.8478199014571383
0.8478199014571383
0.8478199014571383
0.8478199014571383
0.4507666252007333
0.4507666252007333
0.4507666252007333
0.4507666252007333
0.4241621131279642
0.4241621131279642
0.4241621131279642
0.4241621131279642
0.1822769804148213
0.1822769804148213
0.1822769804148213
0.1822769804148213
0.1492348689546045
0.1492348689546045
0.1492348689546045
0.1492348689546045
0.1936038744284337
0.1936038744284337
0.1936038744284337
0.1936038744284337
0.0161011835057329
0.0161011835057329
0.0161011835057329
0.0161011835057329
0.227509530306468
0.227509530306468
0.227509530306468
0.227509530306468
0.0151718209960708
0.0151718209960708
0.0151718209960708
0.0151718209960708
0.2797732392222757
0.2797732392222757
0.2797732392222757
0.2797732392222757
0.00301519404515
0.00301519404515
0.00301519404515
0.00301519404515
0.252501869078639
0.252501869078639
0.252501869078639
0.252501869078639
0.3182807989185939
0.3182807989185939
0.3182807989185939
0.3182807989185939
0.1938605213122316
0.1938605213122316
0.1938605213122316
0.1938605213122316
0.0571598236799245
0.0571598236799245
0.0571598236799245
0.0571598236799245
0.5947324485435537
0.5947324485435537
0.5947324485435537
0.5947324485435537
0.302857949727096
0.302857949727096
0.302857949727096
0.302857949727096
0.1191181165210704
0.1191181165210704
0.1191181165210704
0.1191181165210704
0.0035710651675043
0.0035710651675043
0.0035710651675043
0.0035710651675043
0.1404825477561504
0.1404825477561504
0.1404825477561504
0.1404825477561504
0.1407777946401124
0.1407777946401124
0.1407777946401124
0.1407777946401124
0.1415443823132269
0.1415443823132269
0.1415443823132269
0.1415443823132269
0.1222401465399706
0.1222401465399706
0.1222401465399706
0.1222401465399706
0.1915164082661137
0.1915164082661137
0.1915164082661137
0.1915164082661137
0.6207579296603654
0.6207579296603654
0.6207579296603654
0.6207579296603654
5.150695397531744e-05
5.150695397531744e-05
5.150695397531744e-05
5.150695397531744e-05
0.024557569472173
0.024557569472173
0.024557569472173
0.024557569472173
1.9898895776980957e-07
1.9898895776980957e-07
1.9898895776980957e-07
1.9898895776980957e-07
0.0061213015729727
0.0061213015729727
0.0061213015729727
0.0061213015729727
0.1927947093786821
0.1927947093786821
0.1927947093786821
0.1927947093786821
0.1520625207273458
0.1520625207273458
0.1520625207273458
0.1520625207273458
0.1437202582104445
0.1437202582104445
0.1437202582104445
0.1437202582104445


==> plots/boxplot-rel-kernel-edges-RG/unqualified-data-512.dat <==
0.4471980270870146
0.4471980270870146
0.4471980270870146
0.4471980270870146
0.3903269176867076
0.3903269176867076
0.3903269176867076
0.3903269176867076
0.4211086637963592
0.4211086637963592
0.4211086637963592
0.4211086637963592
0.443661040983831
0.443661040983831
0.443661040983831
0.443661040983831
0.4715030132041457
0.4715030132041457
0.4715030132041457
0.4715030132041457
0.4415506094959994
0.4415506094959994
0.4415506094959994
0.4415506094959994
0.3906495813304642
0.3906495813304642
0.3906495813304642
0.3906495813304642
0.5619552631167523
0.5619552631167523
0.5619552631167523
0.5619552631167523
0.4388659348561783
0.4388659348561783
0.4388659348561783
0.4388659348561783
0.4437676559041039
0.4437676559041039
0.4437676559041039
0.4437676559041039
0.1495815945984087
0.1495815945984087
0.1495815945984087
0.1495815945984087
0.2713749432475165
0.2713749432475165
0.2713749432475165
0.2713749432475165
0.0273270806207525
0.0273270806207525
0.0273270806207525
0.0273270806207525
0.381987595133488
0.381987595133488
0.381987595133488
0.381987595133488
0.8481760792787021
0.8481760792787021
0.8481760792787021
0.8481760792787021
0.4660399022404386
0.4660399022404386
0.4660399022404386
0.4660399022404386
0.4259898700269319
0.4259898700269319
0.4259898700269319
0.4259898700269319
0.1916543955840287
0.1916543955840287
0.1916543955840287
0.1916543955840287
0.1561640419263044
0.1561640419263044
0.1561640419263044
0.1561640419263044
0.2025284265731054
0.2025284265731054
0.2025284265731054
0.2025284265731054
0.0164486096110862
0.0164486096110862
0.0164486096110862
0.0164486096110862
0.2377201149764886
0.2377201149764886
0.2377201149764886
0.2377201149764886
0.0154795212391184
0.0154795212391184
0.0154795212391184
0.0154795212391184
0.3401962617462392
0.3401962617462392
0.3401962617462392
0.3401962617462392
0.006690043266824
0.006690043266824
0.006690043266824
0.006690043266824
0.2744529236412834
0.2744529236412834
0.2744529236412834
0.2744529236412834
0.3241423734684988
0.3241423734684988
0.3241423734684988
0.3241423734684988
0.2035660038197763
0.2035660038197763
0.2035660038197763
0.2035660038197763
0.0621260686641231
0.0621260686641231
0.0621260686641231
0.0621260686641231
0.6151066393556162
0.6151066393556162
0.6151066393556162
0.6151066393556162
0.328235815373377
0.328235815373377
0.328235815373377
0.328235815373377
0.1200951069543152
0.1200951069543152
0.1200951069543152
0.1200951069543152
0.0036098920078296
0.0036098920078296
0.0036098920078296
0.0036098920078296
0.1567620554708348
0.1567620554708348
0.1567620554708348
0.1567620554708348
0.162982895107199
0.162982895107199
0.162982895107199
0.162982895107199
0.1635438920084208
0.1635438920084208
0.1635438920084208
0.1635438920084208
0.1415344025477972
0.1415344025477972
0.1415344025477972
0.1415344025477972
0.1940560782411018
0.1940560782411018
0.1940560782411018
0.1940560782411018
0.6215607737506885
0.6215607737506885
0.6215607737506885
0.6215607737506885
5.279462782470037e-05
5.279462782470037e-05
5.279462782470037e-05
5.279462782470037e-05
0.0246313076256115
0.0246313076256115
0.0246313076256115
0.0246313076256115
1.9898895776980957e-07
1.9898895776980957e-07
1.9898895776980957e-07
1.9898895776980957e-07
0.006201156008082
0.006201156008082
0.006201156008082
0.006201156008082
0.1987878376499409
0.1987878376499409
0.1987878376499409
0.1987878376499409
0.1533175730781109
0.1533175730781109
0.1533175730781109
0.1533175730781109
0.148567294708772
0.148567294708772
0.148567294708772
0.148567294708772


==> plots/boxplot-rel-kernel-edges-RG/unqualified-data-64.dat <==
0.4471283579162316
0.4471283579162316
0.4471283579162316
0.4471283579162316
0.3902423856728905
0.3902423856728905
0.3902423856728905
0.3902423856728905
0.4198344890097439
0.4198344890097439
0.4198344890097439
0.4198344890097439
0.4435218287868204
0.4435218287868204
0.4435218287868204
0.4435218287868204
0.4667363983504828
0.4667363983504828
0.4667363983504828
0.4667363983504828
0.4404755401356816
0.4404755401356816
0.4404755401356816
0.4404755401356816
0.3905081171387045
0.3905081171387045
0.3905081171387045
0.3905081171387045
0.5617904005788474
0.5617904005788474
0.5617904005788474
0.5617904005788474
0.4377573515153459
0.4377573515153459
0.4377573515153459
0.4377573515153459
0.4435867256489162
0.4435867256489162
0.4435867256489162
0.4435867256489162
0.1494414422357393
0.1494414422357393
0.1494414422357393
0.1494414422357393
0.2490265007069206
0.2490265007069206
0.2490265007069206
0.2490265007069206
0.0259005886197043
0.0259005886197043
0.0259005886197043
0.0259005886197043
0.3683362087488677
0.3683362087488677
0.3683362087488677
0.3683362087488677
0.8474064832549236
0.8474064832549236
0.8474064832549236
0.8474064832549236
0.4218796351340338
0.4218796351340338
0.4218796351340338
0.4218796351340338
0.418181762937479
0.418181762937479
0.418181762937479
0.418181762937479
0.1635752500812271
0.1635752500812271
0.1635752500812271
0.1635752500812271
0.1362061838488601
0.1362061838488601
0.1362061838488601
0.1362061838488601
0.1802596394560857
0.1802596394560857
0.1802596394560857
0.1802596394560857
0.0151771558640827
0.0151771558640827
0.0151771558640827
0.0151771558640827
0.2150426928216892
0.2150426928216892
0.2150426928216892
0.2150426928216892
0.0140911512249679
0.0140911512249679
0.0140911512249679
0.0140911512249679
0.1286736977453677
0.1286736977453677
0.1286736977453677
0.1286736977453677
0.0010354835633745
0.0010354835633745
0.0010354835633745
0.0010354835633745
0.2219163702809088
0.2219163702809088
0.2219163702809088
0.2219163702809088
0.3082727193736627
0.3082727193736627
0.3082727193736627
0.3082727193736627
0.1833229732385178
0.1833229732385178
0.1833229732385178
0.1833229732385178
0.0528101484115559
0.0528101484115559
0.0528101484115559
0.0528101484115559
0.3874920782017855
0.3874920782017855
0.3874920782017855
0.3874920782017855
0.2831346707631494
0.2831346707631494
0.2831346707631494
0.2831346707631494
0.1147489684369
0.1147489684369
0.1147489684369
0.1147489684369
0.0033504885487598
0.0033504885487598
0.0033504885487598
0.0033504885487598
0.1034722315095711
0.1034722315095711
0.1034722315095711
0.1034722315095711
0.1029737375624068
0.1029737375624068
0.1029737375624068
0.1029737375624068
0.1031968392202337
0.1031968392202337
0.1031968392202337
0.1031968392202337
0.0885463609587544
0.0885463609587544
0.0885463609587544
0.0885463609587544
0.1850038308112319
0.1850038308112319
0.1850038308112319
0.1850038308112319
0.619069513339722
0.619069513339722
0.619069513339722
0.619069513339722
4.549780934486374e-05
4.549780934486374e-05
4.549780934486374e-05
4.549780934486374e-05
0.0235719725843217
0.0235719725843217
0.0235719725843217
0.0235719725843217
1.9898895776980957e-07
1.9898895776980957e-07
1.9898895776980957e-07
1.9898895776980957e-07
0.005941714332137
0.005941714332137
0.005941714332137
0.005941714332137
0.1718968394613405
0.1718968394613405
0.1718968394613405
0.1718968394613405
0.150485265691766
0.150485265691766
0.150485265691766
0.150485265691766
0.1337998861587629
0.1337998861587629
0.1337998861587629
0.1337998861587629


==> plots/boxplot-rel-kernel-edges-aRG/jittered-data-1.dat <==
1.258316388643786 0.4471090178313339
1.193465802205227 0.4471090178313339
0.9404286856231338 0.4471090178313339
0.8191875627197225 0.4471090178313339
1.0084560410264563 0.3902239757678946
0.9287006030878107 0.3902239757678946
1.2128489417760795 0.3902239757678946
0.8524845445591955 0.3902239757678946
0.9824477156142668 0.4187711372244343
1.0625365295912734 0.4187711372244343
1.3060846638965014 0.4187711372244343
1.0035151418630428 0.4187711372244343
0.8363783832997779 0.4434964880191151
1.191853153117918 0.4434964880191151
1.0887767475064987 0.4434964880191151
0.8128797560218304 0.4434964880191151
1.30730969197618 0.4518137248039233
1.3620891070282397 0.4518137248039233
1.2326629269974423 0.4518137248039233
1.301624462829687 0.4518137248039233
0.8576106769894994 0.3687419241472931
1.1723738111950965 0.3687419241472931
1.299128715975995 0.3687419241472931
1.137987948936581 0.3687419241472931
0.979107036589535 0.3904949424682698
0.7005259060512743 0.3904949424682698
0.9506288765903378 0.3904949424682698
1.0831652300828511 0.3904949424682698
1.3097582899284237 0.5617627162529393
1.3499547758280692 0.5617627162529393
0.9827573324145378 0.5617627162529393
1.27398244582873 0.5617627162529393
0.8203692327939696 0.4372049839138311
1.2287708702597668 0.4372049839138311
1.036524477876692 0.4372049839138311
0.6355312751230142 0.4372049839138311
1.1647785148029657 0.4432852068990683
0.9241176566682016 0.4432852068990683
1.2436337328611748 0.4432852068990683
1.1261149009238882 0.4432852068990683
0.6258571144858212 0.0283366659374862
0.9951833998489935 0.0283366659374862
1.2757020816195856 0.0283366659374862
0.807933157665349 0.0283366659374862
0.8689032720605425 0.2131660858288829
1.277853424081491 0.2131660858288829
0.7683003186267929 0.2131660858288829
1.050633055465504 0.2131660858288829
0.8039619464614152 0.0059252951811034
1.3506551877176074 0.0059252951811034
1.2273846019599026 0.0059252951811034
0.9609771785766777 0.0059252951811034
0.6853343639144016 0.0052169947397572
0.8650409535044093 0.0052169947397572
1.0059554818904304 0.0052169947397572
1.32462536817018 0.0052169947397572
0.7067933844483277 0.4915496330029319
1.0384504345679133 0.4915496330029319
1.1549210574001672 0.4915496330029319
1.0355806834963177 0.4915496330029319
1.235850147468502 0.0998464661545487
1.030212705227743 0.0998464661545487
1.3478789094803507 0.0998464661545487
1.0773892209710372 0.0998464661545487
1.0657127981315773 1.3151450883933955e-06
0.9587417697066372 1.3151450883933955e-06
1.0722151461873297 1.3151450883933955e-06
0.9136758594794954 1.3151450883933955e-06
1.0567382606236664 0.0594342524050103
0.8427471268020685 0.0594342524050103
0.7670434964157671 0.0594342524050103
0.7650471461916664 0.0594342524050103
1.084579884901455 0.0427995067905009
1.1174945417422215 0.0427995067905009
0.9823982440070356 0.0427995067905009
0.6923682708966953 0.0427995067905009
1.1932029414748275 0.0570957931858776
1.282577778117081 0.0570957931858776
1.3175357619597103 0.0570957931858776
1.2568451673551368 0.0570957931858776
1.2986298410184092 0.0017669706922585
1.3173118298651327 0.0017669706922585
1.0304499437110408 0.0017669706922585
0.9184720376759686 0.0017669706922585
1.1539625498908048 0.0907154236537699
0.8317255909840954 0.0907154236537699
1.233721531380909 0.0907154236537699
1.2621144738897754 0.0907154236537699
1.2962792255700064 0.0007772543711665
1.06735088764837 0.0007772543711665
1.3373236549240906 0.0007772543711665
1.0597712580592045 0.0007772543711665
0.9629223299733664 4.5417696774966213e-07
1.1201840339667917 4.5417696774966213e-07
1.3721933795151795 4.5417696774966213e-07
1.312705913460592 4.5417696774966213e-07
1.2199938130976682 6.015489046222794e-05
0.6867797411474855 6.015489046222794e-05
1.084587328780534 6.015489046222794e-05
0.9898331514768751 6.015489046222794e-05
1.0976105053086047 0.2018135677600805
1.2588081817536363 0.2018135677600805
0.8072767165463922 0.2018135677600805
1.173616915593136 0.2018135677600805
0.7128507199063885 0.2842836945590266
0.7903454026508714 0.2842836945590266
1.2209372287829319 0.2842836945590266
0.8744021119147416 0.2842836945590266
1.2369348224002445 0.0506129329152419
0.7004556401620722 0.0506129329152419
0.7347688666842279 0.0506129329152419
1.1482529801434291 0.0506129329152419
0.6589255508992092 0.0316746054889912
1.055399527591875 0.0316746054889912
1.3075120110242797 0.0316746054889912
1.025648476195543 0.0316746054889912
1.1354418494216922 0.1299579424531158
0.6450225959966539 0.1299579424531158
1.1012499324335936 0.1299579424531158
1.0797538133156643 0.1299579424531158
1.0569647110236555 0.2388371980332864
0.9184070569921201 0.2388371980332864
0.9026049552513906 0.2388371980332864
1.3603874879854514 0.2388371980332864
0.6522940282086144 0.0255376646936386
0.6412273823912681 0.0255376646936386
1.3457734601797084 0.0255376646936386
0.7637289560480788 0.0255376646936386
0.7179213733183238 3.213255751058366e-05
0.7829323824149849 3.213255751058366e-05
1.2255599427656358 3.213255751058366e-05
1.3277268689834356 3.213255751058366e-05
0.6420869317514938 0.0597865905782787
0.9442141239751128 0.0597865905782787
0.7011251645306273 0.0597865905782787
0.819939917344624 0.0597865905782787
0.7906219534872381 0.0638161538571293
1.110194289876492 0.0638161538571293
0.8877204755473992 0.0638161538571293
0.7602384261472659 0.0638161538571293
1.0027273789074154 0.0651340101615022
0.6545340303135193 0.0651340101615022
0.700690930891725 0.0651340101615022
1.3661763615418758 0.0651340101615022
0.7745168428502972 0.0587096572754805
0.8939164759837014 0.0587096572754805
1.1736987296690204 0.0587096572754805
1.2537449238950622 0.0587096572754805
1.3138615464964984 0.0222465223115962
0.7520684545731008 0.0222465223115962
1.1294804226797894 0.0222465223115962
1.3499116772823874 0.0222465223115962
0.6685382078698741 0.4794913578014922
1.1321513382245336 0.4794913578014922
1.2590684452762124 0.4794913578014922
0.881734405808938 0.4794913578014922
0.8130155044638337 1.931510774074404e-06
1.0725935451020583 1.931510774074404e-06
0.9567355252743093 1.931510774074404e-06
0.7561146133385809 1.931510774074404e-06
0.978719061322216 0.001078814257063
0.932429046743166 0.001078814257063
1.0518345546432102 0.001078814257063
1.006450097546975 0.001078814257063
0.8585845007501551 6.888079307416485e-08
0.8928637619426971 6.888079307416485e-08
1.2532458807767344 6.888079307416485e-08
0.8131994986166028 6.888079307416485e-08
1.045450164140143 0.0006112690439784
0.6343272391219859 0.0006112690439784
1.1811807830579977 0.0006112690439784
0.8769374158550954 0.0006112690439784
0.6592723701763125 0.1082706260016215
0.8356623731637611 0.1082706260016215
0.8050978058697655 0.1082706260016215
1.3398470048708493 0.1082706260016215
0.8891691711366305 0.1352269689395837
0.8409084361423 0.1352269689395837
0.8944008979403097 0.1352269689395837
1.3351793767434184 0.1352269689395837
1.1003108891869395 0.0415094091947923
1.0908076342140005 0.0415094091947923
1.1617145127260922 0.0415094091947923
0.9160129264843793 0.0415094091947923


==> plots/boxplot-rel-kernel-edges-aRG/jittered-data-1024.dat <==
6.137744422413831 0.4472672315830155
5.751236070233171 0.4472678404672128
5.683866482752435 0.4472678404672128
6.320737072441717 0.4472672315830155
6.0734087979625455 0.3904431032209304
6.0903826297923835 0.3904431032209304
5.96813385212854 0.3904431032209304
5.737553232991717 0.3904431032209304
6.076477434709941 0.4214099381696934
5.814354660028128 0.4214099381696934
6.229420992013156 0.4214099381696934
6.174539216104062 0.4214099381696934
5.645450388784134 0.4438056000180172
6.324317257233776 0.4438056000180172
5.652237036245008 0.4438056000180172
5.692214489123031 0.4438056000180172
5.844550920678184 0.4728867368049838
5.738106795352605 0.4728834416090574
5.802108812187452 0.4728823514227415
5.891857116458666 0.4728834970422598
6.176624786591035 0.4415377854062599
5.928533520573633 0.4415452240514894
5.827379816044069 0.4415433054868827
5.994234865220752 0.441539232744472
5.91944493734157 0.3908177452532643
5.858073148114655 0.3908177452532643
6.300406243400058 0.3908177452532643
6.037836338219703 0.3908177452532643
6.357995633231075 0.5621376797846913
6.204684307045079 0.5621385392056408
6.052874473214683 0.5621376797846913
5.821834941957648 0.5621376797846913
6.140132742216629 0.4389586098170654
5.966938289227329 0.4389586098170654
6.166040786281315 0.4389586098170654
5.927834106683296 0.4389586098170654
5.997003777238461 0.4439335403134908
5.640512825584317 0.4439335403134908
6.179968876740039 0.4439335403134908
5.650705158266723 0.4439335403134908
6.13554403938573 0.1494463635105907
6.061502771653472 0.1494483736087694
6.206938208616095 0.1494446999810635
5.842333199428062 0.1494504183638133
6.139583111342497 0.2886097022971381
5.780323481723278 0.2886437335219478
6.021954001018373 0.2886246525662442
5.880210284438385 0.2886407221647604
6.35884091351776 0.0276928881432184
6.353899918034489 0.0277057897418602
5.78172730160502 0.0277002829619521
6.049528676914372 0.0277005976350897
5.872082014408704 0.3825908060969334
6.351403640265211 0.382590509624137
6.318394461139924 0.3825906208014356
6.064609389792367 0.3825906949196347
6.16506334133137 0.8480313391978134
6.135993567531802 0.8480255178054042
5.89001672433252 0.8480225971750829
6.31227117703137 0.8480234117726555
6.299590152612268 0.5020771292951153
5.8729938483585595 0.5022278256849804
6.185546182953269 0.5020643169291031
5.631819095005836 0.5020134602970311
6.237269332918832 0.4278991205715494
6.048652009048499 0.4278991205715494
6.339230034563212 0.4278991205715494
5.897394805911131 0.4278991205715494
6.094284806177528 0.2011226963821341
5.867251823627534 0.2009313427596827
6.2120890360529994 0.2009847908186111
6.07552724758725 0.2008821039801205
6.365603267234017 0.1689160312661695
5.62575959482234 0.1690353718276868
5.730569056618601 0.1689742259953885
5.65770103656811 0.1688866822901703
5.719385886609626 0.2109693515651739
6.322038972802373 0.2110353387612925
6.336456224629421 0.2110041053289823
5.985309401023608 0.2109426551416315
6.335017045946097 0.0166902354024611
6.238790707641299 0.0166914748885665
6.208963300609582 0.0166889959163557
6.185461463102397 0.0166906608976913
5.765740938877199 0.2444878424033119
6.036657945827085 0.2444464406087874
5.9429094229566335 0.2443276158475372
6.337341035698416 0.2445096226469685
5.755375153550112 0.0157117112280918
5.752394132669756 0.0157071838466912
6.1191463152285115 0.0157113069976096
5.743051342180112 0.0157092049991022
5.707540254713895 0.3898110952219046
6.002942397997505 0.3898068766166079
6.222495728415006 0.3898052083896687
6.078784253735274 0.389811409652113
6.19106547963603 0.0101663627261674
5.824318898719164 0.0101570508236191
5.83872212477197 0.0103248513075401
5.9465277312986435 0.0103406815418722
6.368135913199285 0.3089740499010036
6.163438692393382 0.3089375031803694
6.334690467965924 0.3089320721707789
6.028402841802306 0.3089758977689008
6.040919888678547 0.3314310923047742
6.367567751606538 0.3314237403006966
5.76749120674416 0.3314352695355792
6.211942827878686 0.3314245383736836
6.218635368021432 0.2115200299244837
6.258556220713598 0.2114570328085224
6.1875395319127 0.2112490484277097
5.741499763641411 0.2114076509229077
6.1208457240912555 0.0677386121669851
6.317777388439669 0.0677709260831084
6.047463864371989 0.0677056923649345
5.895706132785215 0.0677354009715704
6.337140111455894 0.6230100504175722
6.0461989878440034 0.623082986122603
5.933727295901619 0.6230627602548214
6.085600123545958 0.6230278246650167
6.2280937624735895 0.3694023993072109
5.796226567960238 0.3694099808098979
5.6367690322672335 0.369406713520902
6.021821172804857 0.3694054157762535
6.331018065056856 0.1210981444572286
6.135193471952395 0.1211241013986285
6.0981810000975045 0.1211078783102535
6.09586136061748 0.12107786559676
5.997742284196288 0.0036661239834731
6.1731894523012905 0.0036604338430806
5.811895830025294 0.0036617726996435
6.293815697964726 0.0036724835521471
5.83085449143392 0.1747562989611462
6.333708759908051 0.1747490698895795
6.319872532524068 0.1748101555443183
5.683443393035646 0.1746778635346473
5.961134775933252 0.1905683774153673
6.183027213702812 0.1905554063887494
5.9622405536310525 0.1905262215788593
6.006674268627312 0.1905521636320949
6.230117953253789 0.1912240628108993
6.153744120711954 0.1912020120656489
6.343503167042208 0.1913103201379079
5.748364495712309 0.1912389794915098
6.31766946463974 0.1613089724509018
6.320989689380379 0.1614021210828138
6.101061703980392 0.161258495259307
6.330293120472801 0.1612017734666902
5.814514190539065 0.1963175065401262
6.286340462552736 0.1963424066381094
6.205109469720143 0.1963106689312143
6.08226674978302 0.1963151262121091
5.692971933486047 0.6221179444106357
5.647600765298222 0.6221213521822563
5.633227121620589 0.6221112633846956
5.812918543086132 0.6221668190299294
6.196764307457387 5.365307705762233e-05
5.914968774294175 5.300924013293086e-05
6.20658504386641 5.300924013293086e-05
6.094231868198569 5.365307705762233e-05
5.916946424341383 0.0251263882878868
6.285109971589682 0.0251185451713049
5.653812929518647 0.0251299884069736
5.973984742655883 0.0251362243275347
6.247389254544612 1.9898895776980957e-07
5.72011011222982 1.9898895776980957e-07
6.157865671133714 1.9898895776980957e-07
5.871086881432711 1.9898895776980957e-07
5.643225958932709 0.0063358580809941
5.980293698166983 0.0063347761800498
6.016269554209002 0.0063350664055914
5.656189688005385 0.0063365566181142
6.049439515163836 0.2080083611407459
5.8855753784683795 0.2080072360200804
5.628369905442223 0.2080075884982911
5.768080035507424 0.2079954471564443
5.708108004209006 0.1556316248007841
6.030466466049304 0.1556322764077561
5.657340122281754 0.155631478569417
6.321099427573559 0.1556730012585806
6.25879647929878 0.1550607570516935
6.333973232798592 0.1550705431692172
5.861100774589825 0.1550883075271318
6.303950541421421 0.1550881110187478


==> plots/boxplot-rel-kernel-edges-aRG/jittered-data-128.dat <==
2.674769348278339 0.4471295436380895
2.6884823526248027 0.4471295436380895
3.276671485503284 0.4471295436380895
2.6545618720335216 0.4471295436380895
2.793817990257372 0.3902573087322833
2.6554740199844256 0.3902573087322833
2.636463854977295 0.3902573087322833
3.257966014269306 0.3902573087322833
2.87294577543756 0.4205517637283782
2.7455175451970404 0.4205517637283782
2.736614617716682 0.4205517637283782
3.1170627463277527 0.4205517637283782
3.35144870376953 0.4435472667697472
3.0037497694542585 0.4435472667697472
3.3008178576630036 0.4435472667697472
3.0018214492143205 0.4435472667697472
3.055404358118662 0.4677431145818647
3.133928517592019 0.4677434102256113
3.228832491774103 0.4677432931999616
3.193384786696037 0.4677445312081508
3.3678994220291716 0.4406257267194555
3.1852240418625994 0.4406270730805829
3.3043355425146497 0.4406270730805829
2.7795786240491873 0.4406283857826823
3.0265622282464357 0.3905284164092856
3.0739606977506018 0.3905284164092856
3.2442724628702653 0.3905284164092856
2.986660172299437 0.3905284164092856
3.2182801587818215 0.5618122700991818
2.9164266676125856 0.5618122700991818
3.064791341686087 0.5618122700991818
3.263487455610801 0.5618122700991818
3.2235446033281185 0.4383793851643358
3.1177384139146005 0.4383793851643358
2.625180522393875 0.4383793851643358
2.7614766916396585 0.4383793851643358
3.005143340138346 0.443603386943424
2.8158445488625343 0.443603386943424
2.674215632454548 0.443603386943424
3.2699125665910964 0.443603386943424
3.3322102659848722 0.1492433782514031
2.8521036586117754 0.1492388382020683
2.9310548755386456 0.1492346793782503
3.232528150362965 0.1492423038885834
2.6716940691534172 0.2538265589293815
3.1057386469218375 0.2538280122522447
2.7204906096995902 0.2538335511274551
2.8403162549964187 0.2538304386695468
3.2474555149713042 0.0262662388056014
2.666645284417246 0.0262668681518766
2.6519503750726416 0.0262703295563903
2.938399533597221 0.0262663174738858
2.993873219322198 0.3683366905171619
3.2724938873311507 0.3683366905171619
3.1628915597588922 0.3683366905171619
3.1301578564496513 0.3683366905171619
2.73853032929984 0.8469241222825398
3.3650294431640124 0.8469241222825398
2.933355147215611 0.8469245792519098
3.083828148243645 0.846926208447055
2.915012254149927 0.4356836903627045
2.6602746868588802 0.4358103333484523
2.978166906786049 0.4357356348371737
2.738525815421127 0.4359110192058877
2.649349096780458 0.4213936646921501
3.088050317760754 0.4213936646921501
3.0974747184137517 0.4213936646921501
2.7039696184922737 0.4213936646921501
3.0368578246738327 0.168619935442924
2.8850009824799763 0.1685671182320661
2.9125605548736657 0.1685901768167075
3.2073149240247587 0.1685689998995864
2.992739758143184 0.1421099508509134
3.285957461559181 0.1421092941025403
3.0825898071796676 0.1420747679023529
2.975391311278553 0.1421571429125826
3.0992344800415386 0.1864800582972429
2.8783990348715642 0.1865940644748783
2.7182428443961895 0.1864976876194215
3.1368972140193927 0.186483862191789
3.091528082059993 0.0155909962249323
3.2164248685303978 0.0155915142191256
2.7203318437103317 0.0155895347413155
3.308837488597142 0.0155911997226511
3.2245059085663605 0.2206774931661263
3.312665556068257 0.2204762514473713
3.2794010413301002 0.2207744088065386
3.1357548347677926 0.2207308483192256
3.232688137078019 0.0146071918585393
3.014255481923551 0.0146008858630171
3.2141168620204987 0.0146104257023969
2.766845600892889 0.0146100214719147
3.211585579767971 0.2045117922507906
2.9584347030422555 0.2044712656905914
3.1924621659730237 0.2045088575688451
2.9666026776091408 0.2044892668200247
3.2171690462083373 0.0015379538248825
2.68150468891392 0.0015288281603852
2.6584806790683095 0.0015338565877613
3.3257171867786757 0.0015403749195451
2.9896238255615515 0.2335588785253966
3.3008035497366786 0.2335971936357389
3.3335874389115525 0.2335996375900546
3.1248833643417253 0.2335981539971909
3.053847619570106 0.3139210721796801
2.786984538080107 0.3139024994640575
2.695107164474256 0.3138735031366171
3.2395456613117046 0.3138962501632655
3.291579050723991 0.1877640565089252
3.2095467830211644 0.1879919302230968
3.1488768245487186 0.1880040516193929
2.9400833370561155 0.1882468209930974
2.853983692520217 0.0541352613269818
2.710083671728282 0.0541074511629182
2.9444776860541224 0.0541050680116041
3.049509730685818 0.0541016144618184
3.3171604373531345 0.5108508716123203
3.326816076998215 0.5109035814495696
2.9367308974056847 0.5110292269918496
2.699408241073572 0.5109415815647957
3.2053640493535824 0.2883507766548698
3.175709506242837 0.2883470066210335
2.6480256344639295 0.2883515545282054
2.9600389493503774 0.2883474590913899
3.1398135782239187 0.1169939734831818
2.6476006759142026 0.1170164154221004
3.3144617650512105 0.1169947846376005
3.3466818648828145 0.1170217329899566
3.16690707906663 0.0034274728011289
2.6839039047388527 0.0034264686587067
2.677747099407267 0.0034241256597215
2.894439986115928 0.0034244603738623
2.6470331308177397 0.1214122569631321
2.8859082954632544 0.1213818948625518
2.6324731809847246 0.1214296067348922
3.355742634630726 0.1214122569631321
3.239255024301647 0.1226293827477563
2.6778882086086404 0.1227227741394048
3.2950763188858954 0.1226890494701984
2.7809835300030117 0.1227162886260958
2.7785930987020127 0.1213394141506117
3.1303193591466254 0.1214315084395984
3.328696701121911 0.1213848127437742
2.717391090921928 0.1212953126601111
2.630388425439203 0.1030301926459415
2.9018476103775193 0.103042161464567
2.643487510827117 0.103028631495686
3.0786361781853984 0.1030062550086904
3.2693817064644066 0.1881357824046013
2.7652437768171434 0.1881433901196364
2.709293276872638 0.1881512778732618
2.883337205503958 0.1882012647616217
3.3443786404554854 0.6201690577565276
2.722618270821513 0.620163452868994
3.3498894453502452 0.620185603384527
2.896679902458637 0.6201878901786407
2.980027802070084 4.893160627655157e-05
2.8444739894737303 4.893160627655157e-05
3.3278451331616026 4.893160627655157e-05
3.3436109212406233 4.893160627655157e-05
3.1019367798808077 0.0239952437283836
2.763034162631367 0.0240066226762115
3.3697138414577155 0.0240113156885925
2.701935329660184 0.0240180659118802
3.06063703619556 1.9898895776980957e-07
2.7423022950622564 1.9898895776980957e-07
3.2982564856126544 1.9898895776980957e-07
3.3342587936217116 1.9898895776980957e-07
3.228292723500081 0.0060435901499566
2.861918564001093 0.0060375976993766
2.807129017468489 0.0060174923041957
3.191143809914278 0.0060403752160207
2.8432946393590157 0.1821128852975559
2.9398390333905566 0.182131123490773
2.659691757676981 0.1821197241411017
2.724175357825355 0.1821238070137097
2.6404122154813323 0.1508304079836074
2.6834408400701517 0.1508264796241605
2.6799083620236455 0.1508287655128917
2.94017377663061 0.1508260818748418
3.0380828832280784 0.1376830097318419
3.1806591149031913 0.1378239062431774
2.731712605381812 0.1376882761565334
2.941641559627064 0.1377102457938657


==> plots/boxplot-rel-kernel-edges-aRG/jittered-data-256.dat <==
4.10272452805879 0.4471462719302462
3.6884167711141993 0.4471462719302462
3.9586083663596527 0.4471462719302462
3.9019420294298484 0.4471462719302462
4.336698946706246 0.390285715327655
3.668392835425763 0.390285715327655
3.931469665887361 0.390285715327655
3.9379191098471535 0.390285715327655
4.171135378449758 0.4209577676345861
3.865503252155878 0.4209577676345861
3.7779927069596755 0.4209577676345861
3.8449837413747288 0.4209577676345861
3.978165656837019 0.4435811624769337
4.337701247178716 0.4435811624769337
4.22238776707248 0.4435811624769337
3.8327276843348073 0.4435811624769337
4.043636191294785 0.4696003917131821
4.1411502276764 0.4696003917131821
4.221742866761599 0.4696003917131821
3.9596232879623856 0.4695982852514871
3.9240826788472796 0.4409402030198139
4.200730557115959 0.4409425254927589
3.948787371673084 0.4409437035587455
3.8109682516727537 0.4409425254927589
3.965085273647986 0.3905712808068878
4.327828484717842 0.3905712808068878
3.731925616163951 0.3905712808068878
3.971826515895409 0.3905712808068878
4.102977643272836 0.5618636525006361
3.9874659912010753 0.5618636525006361
3.7777299282777776 0.5618636525006361
3.6263823704617493 0.5618636525006361
4.1492437838525795 0.4388068112309586
4.0890516385175895 0.4388068112309586
3.630832487076898 0.4388068112309586
3.8489200907635905 0.4388068112309586
4.201475694657131 0.4436631268701194
4.096690283908465 0.4436631268701194
4.0339060869579795 0.4436631268701194
3.7421658323567866 0.4436631268701194
4.154720532249766 0.1493042357066077
3.978576191286853 0.1493074587950667
4.1336340596769725 0.1493082559029652
4.195067377542619 0.1493064537459773
3.799272041080934 0.2622674021525062
4.196496259823284 0.2622900432978822
3.835066288516292 0.262305518929663
4.363011352838684 0.2623181998486583
3.715623708088389 0.0267859214923562
4.287788514058042 0.0267791560198977
3.6554103437825285 0.0267785266736225
3.817431863761108 0.0267790773516133
4.019576431571851 0.3815109039359209
4.061212137583446 0.3815109039359209
3.922176238771069 0.3815109039359209
3.7015237961703034 0.3815109039359209
3.814456064368535 0.8471646272487935
3.8375473778953664 0.8471643490935248
4.191417140919048 0.8471693360201278
4.306580743916506 0.8471646868534939
4.071557436614815 0.4504172162663019
3.6515882242682705 0.4504825774636706
4.219177353731283 0.4515786693324446
3.85420294962994 0.4513777206673949
3.8799178048121825 0.4241598002866019
4.022639078234061 0.4241598002866019
3.8117852856816663 0.4241598002866019
4.314983565893027 0.4241598002866019
3.74766606875561 0.1820436862723805
3.9361228003777997 0.1822654837525732
3.8422689621304045 0.1819772188144824
4.014875576651211 0.182048526399817
4.055486352311783 0.1492139382986609
4.095354766828632 0.1492492321268169
4.023531852878479 0.1491852546002345
3.9331033767516996 0.1493108897110942
4.100945509282349 0.193492150587526
3.927559657440113 0.1935445682543726
4.208912694290536 0.1935435930741343
4.216133068941243 0.1936282608505607
3.8441906260831167 0.0160125879988885
3.903853242666831 0.0160123845011697
4.096608179460165 0.0160121440038657
3.742802475336743 0.0160126249984737
4.147773948240194 0.2295684721565038
3.9110708147355346 0.2297468381755605
4.0682968560677555 0.2294031227327684
3.7296498244234164 0.2295844529269973
4.12619378957317 0.0151319638705262
3.890543395460275 0.0151300235642117
3.9794991821554238 0.0151378656355663
3.9363305506371518 0.0151284066422829
3.982536435996321 0.2797530021446935
4.146021724687333 0.2797540764479057
3.8636801326240584 0.279746434047006
4.114040860673911 0.2797454645538633
3.6701665806247763 0.0029565290590955
3.8501388643466576 0.0029554116307897
4.183907267612534 0.0029623024386755
3.6643044085465477 0.0029550391546878
4.090856646461677 0.2512610754595136
3.644160099450879 0.2512546377261941
3.9786466512324252 0.2512592209684339
4.2914087827851075 0.2512848924235224
3.632582570498203 0.3184572518827556
4.020121015490442 0.3184448418478081
3.6748426222441473 0.3184626787790671
4.275332332112116 0.318443796566847
4.139722391679749 0.1942748255159148
4.181465392511072 0.1943301827377317
4.1267556849594165 0.1941969754213935
3.629817590273609 0.1942782399937447
3.655883396693424 0.0571528155993652
4.090657603016535 0.0571187850064479
4.3747638441826835 0.0571629338943513
4.279860429318845 0.0571332252877155
4.149764355044028 0.5945540931640244
4.170324965756717 0.5945185446691355
3.7950152669512467 0.594530189865737
4.188710450601859 0.5945589964046988
3.840943078647578 0.3028336958795801
3.704095200266795 0.3028305694696329
3.9706711716000687 0.3028652561012879
3.8726468293972136 0.3028405155304704
3.751191548988384 0.1192343819877573
3.9412824193835534 0.1190552069894833
4.297900732722907 0.1190706189234394
3.9514527049736268 0.1190655717403894
3.9604689214372937 0.0035620278857044
4.156620818083178 0.0035603543150008
4.018121402614219 0.0035640361705489
3.721917276506495 0.0035640361705489
4.307794298157978 0.1399902479824565
3.958093252121474 0.1399754283857447
4.21700330441902 0.1400169955472533
3.916656347516683 0.1400448274727852
4.230134514115519 0.1404016348681949
3.9171523120055896 0.1403789355716136
3.790119641249534 0.1403114862332009
3.7721460001875013 0.1403718015069738
4.330025983253133 0.1409451208834825
4.064897693935765 0.1410138673245571
3.6623449487936988 0.1408692403777681
3.916260697133537 0.1410352695184765
3.800521945393695 0.1217025904686573
3.6884927984569744 0.1215953914844457
3.7650669013910565 0.1215896672668422
3.6677428599996276 0.1216411852252739
4.103555221171077 0.1912658437374865
3.7550303986281017 0.1912988882911361
4.083084907182644 0.1913110466332629
4.084380060918423 0.1913241151008079
4.153692783054953 0.6207430430790759
4.009088987958574 0.6207601267762786
3.8383179927510986 0.6207539389804414
4.283093090446396 0.6207597680634764
3.8898033112926353 5.086311705062597e-05
3.968720743734054 5.086311705062597e-05
4.0989095737979095 5.086311705062597e-05
4.0120932236255875 5.086311705062597e-05
4.3423512614249 0.024372934793293
4.341038258078592 0.0243546127586548
4.32231988795707 0.0243587914683092
4.325557262248943 0.0243503054733189
4.060720101676522 1.9898895776980957e-07
3.992651547797502 1.9898895776980957e-07
4.153087613036776 1.9898895776980957e-07
3.786564694739101 1.9898895776980957e-07
3.8244040294116464 0.0061339717057838
3.657855440224819 0.0061336141213057
3.7471431569185234 0.0061299517909762
3.627905912454108 0.0061305929482614
4.115970682392623 0.1927808950424291
3.7303052417767613 0.1927720141240317
4.215009509182039 0.1927667805888589
4.135377996911294 0.1927603951140262
4.353006845015872 0.1519947606213635
3.9223858652139185 0.1520447986554987
4.31604393508829 0.1519971880620581
3.9652781292396497 0.1520380439361875
3.8796278048771553 0.1437558655296272
3.70175415243779 0.1436309254990733
4.287124138803895 0.1436801705001063
4.22109261892194 0.1436318687393165


==> plots/boxplot-rel-kernel-edges-aRG/jittered-data-512.dat <==
4.867196732401295 0.4471838785410622
4.966808288694222 0.4471838785410622
4.868857599359936 0.4471838785410622
4.646621837403571 0.4471838785410622
4.658264394049338 0.3903269176867076
4.901528094411544 0.3903269176867076
4.782193496096588 0.3903269176867076
5.018385952407944 0.3903269176867076
4.765838776737215 0.4211086637963592
4.776216189849808 0.4211086637963592
5.129500910988223 0.4211086637963592
5.176701992571287 0.4211086637963592
4.859174071905579 0.443661040983831
5.26999579957503 0.443661040983831
4.815979380991783 0.443661040983831
4.882955282211168 0.443661040983831
5.159360292777206 0.4715025143053232
4.6583771759969075 0.4715034073958079
5.3256375950871435 0.4715051874175327
4.679253298840719 0.4715030501596141
4.970698294203546 0.44118470220057
5.168453619470067 0.4411907271666156
4.660601401238599 0.4411896164186855
5.231752014227883 0.4411921408457995
5.35917000748356 0.3906495813304642
4.970383754596721 0.3906495813304642
4.713592727215676 0.3906495813304642
4.68610774674161 0.3906495813304642
4.699047827122351 0.5619544036958026
5.199081030602357 0.5619544036958026
4.935509636351389 0.5619544036958026
5.314425618649273 0.5619544036958026
4.955479832064864 0.4388659348561783
4.682857482608456 0.4388659348561783
4.9452016906385 0.4388659348561783
5.191120920069167 0.4388659348561783
5.247003820135096 0.4437551440954906
4.654513764896894 0.4437551440954906
4.76029204344225 0.4437551440954906
4.992510089017733 0.4437551440954906
4.721064108463707 0.1493517156118642
5.27831948145663 0.1493523047785717
5.325845666334612 0.1493465170820915
4.864697748765363 0.1493518195824596
4.951132761914015 0.2715825914906957
5.042790548315042 0.2716059493679682
4.839129343312692 0.2715870128418659
5.030806773094671 0.2715884445002889
4.775888784105338 0.0272935679315976
4.847480938457685 0.0272969506678268
4.9563377248907585 0.0273034801354321
5.078502426643357 0.0272967146629736
5.027123769564683 0.3825362180432899
4.820740982550455 0.3825360327477921
4.798840906563542 0.3825360327477921
4.714047677525533 0.3825360327477921
5.212620226919129 0.8475367989983073
4.699175574849785 0.8475421236848794
5.174663754634521 0.8475358453231003
4.811580271747324 0.847537534122946
4.8384177380043365 0.4667827777263906
5.177062574758099 0.4667683638146269
5.119715593791227 0.4667965268455782
5.181441166636668 0.4668390735704489
5.011462294095771 0.4259875571855696
5.269321864748953 0.4259875571855696
4.716345418531604 0.4259875571855696
5.108897721054879 0.4259875571855696
4.713683234366492 0.1918100192769767
5.177962526109071 0.1915400598096178
4.89417849609384 0.1916395706543747
5.131161578278332 0.1917628253152978
5.1526129350809615 0.1562569249105041
5.120456343230794 0.1561991822288666
4.79116848524587 0.1562453081405794
5.248849914790515 0.1562324205199067
4.805102065567601 0.2026982047609599
5.013614972909084 0.2025971802379849
5.130984315615013 0.2025784304959581
4.8002023810885674 0.2026324734632017
5.096383792237955 0.0163834903410732
4.840123285997996 0.016385821314943
4.75353678206329 0.0163833238429397
5.232311621394933 0.0163833608425249
5.039842077558021 0.2374674834816505
4.870913529956642 0.2376575773242145
5.064073210404155 0.2375248660466686
4.643964798070466 0.2375026025135818
4.722367142570246 0.0154491231068572
4.921685638773682 0.0154517101819433
5.356817434598309 0.0154579353313691
5.007855888407092 0.0154551865640902
4.682342153800171 0.3401616307524482
5.198780461437092 0.3401950302279227
5.2110829031939865 0.340194576050955
5.206101630796142 0.3401931174441547
5.052123528535965 0.0067161165939593
5.146774053402097 0.0067306431619347
4.785093452233723 0.0066596864645164
5.174420443170491 0.0067192826408257
5.237130490506196 0.2745449726306589
5.19497490516644 0.2745397204469941
4.890096801939415 0.2745397270701765
5.0682710379317815 0.2745380447818399
5.096742018117379 0.3243465507096204
5.300607390242813 0.3243233871278031
4.706010421455 0.3243337737557507
5.2504503281378065 0.3243523279794383
5.019826668851779 0.2034304917309029
4.893960590413953 0.2035162804863787
4.9667021761203145 0.2034334793990041
4.634476624198054 0.2034925925464339
4.790055194248571 0.0622941010279642
5.114572565051004 0.0621707426531635
5.120636959815837 0.0621893635473296
4.996024205214735 0.0621604627885968
5.339994410447989 0.6151158329318805
4.985686316412103 0.6151103167861218
4.860457744659246 0.6150398327014281
5.260835629396731 0.6151593491928653
4.819368724547947 0.3281675757720587
5.078229494775762 0.3281734208714122
5.152564139241725 0.3281751672191492
5.241272224018838 0.3281681437079883
5.214026562637062 0.120036884092703
4.913069247885283 0.120043373328053
4.669385229472053 0.1200456265347717
4.653715899112582 0.120032918448878
5.169845290931344 0.0036095572936888
5.346268536055138 0.0036035324391556
4.88237403070347 0.0036038671532963
4.955896323556636 0.0036082184371259
5.169348511806333 0.1564168673035237
5.11837343439041 0.1564815674940459
4.820079941363102 0.1564425305075856
5.128688634349027 0.1564273494572955
4.853676814680788 0.1625794961793841
4.892268429921529 0.1624692424531324
5.029634978947321 0.1625665251527662
5.174235367945048 0.162730608639482
4.738412158675974 0.1630918517307889
4.641490408169704 0.1630289422516924
5.095872465863766 0.1631119568220466
4.643423508339377 0.1632500982555266
4.658722430537126 0.141222692880114
4.7943316825416 0.1411873068076558
5.115407654978342 0.1410436809841491
4.674908823264522 0.1412856592737529
4.671804325719895 0.1940573850878564
5.354069933280213 0.1941066718797406
4.9419896703354125 0.1940743974322141
5.294321700494645 0.1940719237580002
4.787393212964573 0.6215184456400342
4.951409884590962 0.6215752119409752
4.893526350959866 0.6215537340119462
4.757701652026227 0.621572342238558
4.8716098893139375 5.21507909000089e-05
5.365096864022035 5.21507909000089e-05
5.18548175734634 5.23654032082394e-05
4.912001209387369 5.21507909000089e-05
4.9319633257999484 0.0246574084889908
4.8228056758663 0.0246339434270857
5.023502508949119 0.0246540655212673
5.17672768410646 0.0246282860970922
5.139984961812951 1.9898895776980957e-07
4.971987376505989 1.9898895776980957e-07
4.656454285037118 1.9898895776980957e-07
5.3161308548744515 1.9898895776980957e-07
4.93170035232205 0.0062150535704042
4.917724150258949 0.0062147250916394
4.627332585866866 0.0062160864074317
4.728670410561435 0.0062157013804239
5.276640063125509 0.1987852809058179
5.010450947135977 0.1988109147559862
5.174326133167008 0.1988062533593584
4.736125914825019 0.19881783277942
4.872538254991437 0.1532647940832299
5.255102417403398 0.1532675783284603
5.2404938908830685 0.1532680018144996
4.8100957010646805 0.1532501346811363
4.641481481249804 0.1487075230916019
5.229850230159203 0.1488216944627121
4.751633003779566 0.1487498509975178
5.215761044090671 0.1486296271681801


==> plots/boxplot-rel-kernel-edges-aRG/jittered-data-64.dat <==
1.9358134912079354 0.4471202501424468
2.113124646697509 0.4471202501424468
1.62614316639254 0.4471202501424468
1.769232155933507 0.4471202501424468
1.8758012679968763 0.3902423856728905
1.8045619701394688 0.3902423856728905
2.103049550846975 0.3902423856728905
1.9089860527423208 0.3902423856728905
2.281567543784763 0.4198344890097439
2.051113565682644 0.4198344890097439
1.9358047975127333 0.4198344890097439
1.9267003063393098 0.4198344890097439
2.1513722179502563 0.4435218287868204
1.9386699149693496 0.4435218287868204
2.121646916730363 0.4435218287868204
1.6600847644675987 0.4435218287868204
1.9590141422891225 0.466726210959712
1.819420192585417 0.4667268576804079
1.7432649290917333 0.4667275105603484
2.020679847625711 0.4667275105603484
1.990449200801774 0.4401966077690893
2.04605369421082 0.4401966077690893
2.191613575444012 0.4401966077690893
2.287906365686526 0.4401966077690893
1.9959370027814651 0.3905081171387045
1.8590436848126548 0.3905081171387045
1.9751691765143926 0.3905081171387045
2.2317843930202717 0.3905081171387045
2.2812622486102034 0.561789413159033
2.2343111992728195 0.561789413159033
1.766000970538121 0.561789413159033
2.374565269591498 0.561789413159033
2.0998165699387252 0.437756798268697
1.687600287631797 0.437756798268697
2.1691657665959845 0.437756798268697
2.365116110153846 0.437756798268697
1.9263626166594077 0.4435680371246584
2.1338862539314762 0.4435680371246584
1.8621328529160068 0.4435680371246584
1.785143496548522 0.4435680371246584
2.162993107483278 0.1491381600088056
1.6267681735395154 0.1491385758911874
2.2420485578985616 0.1491401701069843
2.0212594826448447 0.1491377441264238
1.6983382563504945 0.2485672272123321
1.7141779210885595 0.2485710780665772
2.111949068672115 0.248572054771756
2.2802403679252565 0.2485461422959103
1.8349870574951543 0.0258006798985147
2.3588863900800483 0.0257963531428726
1.7001355167977819 0.0258007585667991
2.2654535821980035 0.0257959598014506
1.9225221329981783 0.3683366905171619
1.6860090625761757 0.3683366905171619
1.8310353825644465 0.3683366905171619
1.9647336386134358 0.3683366905171619
2.2192561483892392 0.8467118500760585
2.2710199277279273 0.8467067836765216
1.7250654156519118 0.8467070022270899
2.015649146310649 0.8467125057277634
2.113087428612303 0.4219178909250042
1.8852897609497012 0.4224974389621451
2.2788978767829393 0.4223830342033665
1.8338073614122705 0.4219039000630616
1.6389307456591964 0.4181794500961167
1.6554974552564456 0.4181794500961167
2.1357475775834325 0.4181794500961167
2.0437668020727853 0.4181794500961167
2.334876915627497 0.1632266630155791
2.328829099801189 0.1631474807060556
2.307388383053827 0.1631605653651705
1.6565033989755058 0.1632558343004886
2.1868511175431475 0.1359918024156313
2.1509936131961447 0.136009261687317
2.1165213985060474 0.1359302301233505
2.159268239387181 0.1359550159775364
2.302032612964498 0.1797905777615084
2.105105899844918 0.1798018027085057
1.904336947229192 0.1798528302247999
2.0284465877988653 0.1798480580661874
1.7808830777681186 0.01506044067246
2.0653441285213576 0.0150571477093741
1.631672811536809 0.0150606256703862
1.738267380397991 0.0150626606475741
1.8750562910223998 0.2144052340631927
2.217217369194337 0.2147872582481557
2.1638745670786546 0.2145695846887722
1.8786919775200088 0.2143955682745877
2.090403581237414 0.0139785326126281
1.655902212129657 0.0139844343776681
1.747895409256682 0.0139774816133744
2.361435552593979 0.0139761880758313
1.8421481402269002 0.1286527968706787
1.921093987241218 0.1286511897829467
2.036363222429385 0.1286790954639459
1.8450552510930025 0.1286775145787313
1.9835485018632657 0.0010397670385468
1.804779562728968 0.001038277134139
1.6611922717162209 0.0010377184199861
1.7596901367811668 0.0010380908960881
2.0172876737750736 0.2218551124666381
1.6781471630707605 0.2218355475857476
1.9273768598338201 0.2218638616906246
1.8713905325116151 0.2218406540593991
1.9360412067285817 0.3080347330356854
1.699550253679026 0.3080390679345683
2.306493165797585 0.3080899227025143
1.9805034883529724 0.3080922351676571
2.255636249470754 0.1832449097391321
2.3571720932367928 0.1831996679078862
1.8827386952433258 0.1831547248434504
1.9843148893639895 0.1831976619021612
2.149696468362964 0.0526879614162147
1.9449014926580213 0.0526675430604643
1.851427337164517 0.0526893347576499
2.1760632434139615 0.0526883249477711
2.295799833660931 0.3869226893784774
2.314766633323708 0.3868595601547953
2.0950565351051504 0.3868718182564811
1.906678509746409 0.3868993989852743
2.3559203911097706 0.283169697161922
2.104158888125355 0.2832272349277414
1.6743760079579757 0.2832386395010831
1.6885021768400834 0.2832451265669251
2.1874021788373144 0.1143669147056708
1.6708671174094745 0.1143443826384834
1.6308882539984388 0.1143478976409646
1.9203559638362822 0.1143778202261895
2.014252796525997 0.0033290668437527
1.9614082141974158 0.0033314098427379
1.9914641033203644 0.0033320792710193
2.0636665264949556 0.0033290668437527
2.1344769255290936 0.103089452170113
1.9422785551305668 0.1030543911730144
1.9012485922508193 0.1030616202445811
2.366344293574467 0.1030833074592813
1.8206874015846921 0.1025859038665333
2.2078251158813824 0.1025975777904893
1.948415768474033 0.102557367607974
1.8938902865071543 0.1025411538247017
1.6728934617078715 0.1023991210832363
2.272684208226532 0.1024276573417956
2.151503112321453 0.1023978239805745
2.3022580306556955 0.1024263602391338
1.9637088445151507 0.0883366464410978
2.1326907251124525 0.0883569413944194
1.7141827149153919 0.0883288406898202
1.923465201201735 0.0883501764099788
1.780423980062812 0.1842996737760452
1.6565760709179964 0.1843254139897991
2.33597101344224 0.1843473736825847
1.7869207763490178 0.1843206066606665
1.7347658673560042 0.6189547252430324
1.7734775326684566 0.6189567430025446
1.908523973235723 0.6189623478900782
2.034793446736335 0.6189527074835203
1.7385007763546683 4.549780934486374e-05
2.3665174167393173 4.549780934486374e-05
2.3622419079089614 4.549780934486374e-05
1.7363015128145225 4.549780934486374e-05
1.9294301623759615 0.0233360362084548
2.134947112332502 0.0233620727839933
2.2832424371758213 0.0233627156624016
1.9965544436833915 0.0233463222629885
2.3127850045698612 1.9898895776980957e-07
1.8668452361609795 1.9898895776980957e-07
1.9988306686180628 1.9898895776980957e-07
1.9989849438987566 1.9898895776980957e-07
2.1275511134864704 0.005911559149937
1.7764934815995903 0.0059101911814102
2.082327957812585 0.0059118635125393
1.789079822654117 0.005910947929957
1.8801652362882741 0.1718514502291347
2.346924847441011 0.1718513480615374
2.2992560285232555 0.1718602864492082
2.2385887856883455 0.1718552125509062
1.6516011964070092 0.1503752844956107
1.7362751618464474 0.1503752704573994
1.8176614340539279 0.1503748458015092
2.2131249261418655 0.1503774849852235
2.2567499953080254 0.1335852204000698
2.062211135184666 0.1335765740311733
2.163598738832622 0.1336086835011207
2.2302915349813066 0.1335064598397584


==> plots/boxplot-rel-kernel-edges-aRG/unqualified-data-1.dat <==
0.4471090178313339
0.4471090178313339
0.4471090178313339
0.4471090178313339
0.3902239757678946
0.3902239757678946
0.3902239757678946
0.3902239757678946
0.4187711372244343
0.4187711372244343
0.4187711372244343
0.4187711372244343
0.4434964880191151
0.4434964880191151
0.4434964880191151
0.4434964880191151
0.4518137248039233
0.4518137248039233
0.4518137248039233
0.4518137248039233
0.3687419241472931
0.3687419241472931
0.3687419241472931
0.3687419241472931
0.3904949424682698
0.3904949424682698
0.3904949424682698
0.3904949424682698
0.5617627162529393
0.5617627162529393
0.5617627162529393
0.5617627162529393
0.4372049839138311
0.4372049839138311
0.4372049839138311
0.4372049839138311
0.4432852068990683
0.4432852068990683
0.4432852068990683
0.4432852068990683
0.0283366659374862
0.0283366659374862
0.0283366659374862
0.0283366659374862
0.2131660858288829
0.2131660858288829
0.2131660858288829
0.2131660858288829
0.0059252951811034
0.0059252951811034
0.0059252951811034
0.0059252951811034
0.0052169947397572
0.0052169947397572
0.0052169947397572
0.0052169947397572
0.4915496330029319
0.4915496330029319
0.4915496330029319
0.4915496330029319
0.0998464661545487
0.0998464661545487
0.0998464661545487
0.0998464661545487
1.3151450883933955e-06
1.3151450883933955e-06
1.3151450883933955e-06
1.3151450883933955e-06
0.0594342524050103
0.0594342524050103
0.0594342524050103
0.0594342524050103
0.0427995067905009
0.0427995067905009
0.0427995067905009
0.0427995067905009
0.0570957931858776
0.0570957931858776
0.0570957931858776
0.0570957931858776
0.0017669706922585
0.0017669706922585
0.0017669706922585
0.0017669706922585
0.0907154236537699
0.0907154236537699
0.0907154236537699
0.0907154236537699
0.0007772543711665
0.0007772543711665
0.0007772543711665
0.0007772543711665
4.5417696774966213e-07
4.5417696774966213e-07
4.5417696774966213e-07
4.5417696774966213e-07
6.015489046222794e-05
6.015489046222794e-05
6.015489046222794e-05
6.015489046222794e-05
0.2018135677600805
0.2018135677600805
0.2018135677600805
0.2018135677600805
0.2842836945590266
0.2842836945590266
0.2842836945590266
0.2842836945590266
0.0506129329152419
0.0506129329152419
0.0506129329152419
0.0506129329152419
0.0316746054889912
0.0316746054889912
0.0316746054889912
0.0316746054889912
0.1299579424531158
0.1299579424531158
0.1299579424531158
0.1299579424531158
0.2388371980332864
0.2388371980332864
0.2388371980332864
0.2388371980332864
0.0255376646936386
0.0255376646936386
0.0255376646936386
0.0255376646936386
3.213255751058366e-05
3.213255751058366e-05
3.213255751058366e-05
3.213255751058366e-05
0.0597865905782787
0.0597865905782787
0.0597865905782787
0.0597865905782787
0.0638161538571293
0.0638161538571293
0.0638161538571293
0.0638161538571293
0.0651340101615022
0.0651340101615022
0.0651340101615022
0.0651340101615022
0.0587096572754805
0.0587096572754805
0.0587096572754805
0.0587096572754805
0.0222465223115962
0.0222465223115962
0.0222465223115962
0.0222465223115962
0.4794913578014922
0.4794913578014922
0.4794913578014922
0.4794913578014922
1.931510774074404e-06
1.931510774074404e-06
1.931510774074404e-06
1.931510774074404e-06
0.001078814257063
0.001078814257063
0.001078814257063
0.001078814257063
6.888079307416485e-08
6.888079307416485e-08
6.888079307416485e-08
6.888079307416485e-08
0.0006112690439784
0.0006112690439784
0.0006112690439784
0.0006112690439784
0.1082706260016215
0.1082706260016215
0.1082706260016215
0.1082706260016215
0.1352269689395837
0.1352269689395837
0.1352269689395837
0.1352269689395837
0.0415094091947923
0.0415094091947923
0.0415094091947923
0.0415094091947923


==> plots/boxplot-rel-kernel-edges-aRG/unqualified-data-1024.dat <==
0.4472672315830155
0.4472678404672128
0.4472678404672128
0.4472672315830155
0.3904431032209304
0.3904431032209304
0.3904431032209304
0.3904431032209304
0.4214099381696934
0.4214099381696934
0.4214099381696934
0.4214099381696934
0.4438056000180172
0.4438056000180172
0.4438056000180172
0.4438056000180172
0.4728867368049838
0.4728834416090574
0.4728823514227415
0.4728834970422598
0.4415377854062599
0.4415452240514894
0.4415433054868827
0.441539232744472
0.3908177452532643
0.3908177452532643
0.3908177452532643
0.3908177452532643
0.5621376797846913
0.5621385392056408
0.5621376797846913
0.5621376797846913
0.4389586098170654
0.4389586098170654
0.4389586098170654
0.4389586098170654
0.4439335403134908
0.4439335403134908
0.4439335403134908
0.4439335403134908
0.1494463635105907
0.1494483736087694
0.1494446999810635
0.1494504183638133
0.2886097022971381
0.2886437335219478
0.2886246525662442
0.2886407221647604
0.0276928881432184
0.0277057897418602
0.0277002829619521
0.0277005976350897
0.3825908060969334
0.382590509624137
0.3825906208014356
0.3825906949196347
0.8480313391978134
0.8480255178054042
0.8480225971750829
0.8480234117726555
0.5020771292951153
0.5022278256849804
0.5020643169291031
0.5020134602970311
0.4278991205715494
0.4278991205715494
0.4278991205715494
0.4278991205715494
0.2011226963821341
0.2009313427596827
0.2009847908186111
0.2008821039801205
0.1689160312661695
0.1690353718276868
0.1689742259953885
0.1688866822901703
0.2109693515651739
0.2110353387612925
0.2110041053289823
0.2109426551416315
0.0166902354024611
0.0166914748885665
0.0166889959163557
0.0166906608976913
0.2444878424033119
0.2444464406087874
0.2443276158475372
0.2445096226469685
0.0157117112280918
0.0157071838466912
0.0157113069976096
0.0157092049991022
0.3898110952219046
0.3898068766166079
0.3898052083896687
0.389811409652113
0.0101663627261674
0.0101570508236191
0.0103248513075401
0.0103406815418722
0.3089740499010036
0.3089375031803694
0.3089320721707789
0.3089758977689008
0.3314310923047742
0.3314237403006966
0.3314352695355792
0.3314245383736836
0.2115200299244837
0.2114570328085224
0.2112490484277097
0.2114076509229077
0.0677386121669851
0.0677709260831084
0.0677056923649345
0.0677354009715704
0.6230100504175722
0.623082986122603
0.6230627602548214
0.6230278246650167
0.3694023993072109
0.3694099808098979
0.369406713520902
0.3694054157762535
0.1210981444572286
0.1211241013986285
0.1211078783102535
0.12107786559676
0.0036661239834731
0.0036604338430806
0.0036617726996435
0.0036724835521471
0.1747562989611462
0.1747490698895795
0.1748101555443183
0.1746778635346473
0.1905683774153673
0.1905554063887494
0.1905262215788593
0.1905521636320949
0.1912240628108993
0.1912020120656489
0.1913103201379079
0.1912389794915098
0.1613089724509018
0.1614021210828138
0.161258495259307
0.1612017734666902
0.1963175065401262
0.1963424066381094
0.1963106689312143
0.1963151262121091
0.6221179444106357
0.6221213521822563
0.6221112633846956
0.6221668190299294
5.365307705762233e-05
5.300924013293086e-05
5.300924013293086e-05
5.365307705762233e-05
0.0251263882878868
0.0251185451713049
0.0251299884069736
0.0251362243275347
1.9898895776980957e-07
1.9898895776980957e-07
1.9898895776980957e-07
1.9898895776980957e-07
0.0063358580809941
0.0063347761800498
0.0063350664055914
0.0063365566181142
0.2080083611407459
0.2080072360200804
0.2080075884982911
0.2079954471564443
0.1556316248007841
0.1556322764077561
0.155631478569417
0.1556730012585806
0.1550607570516935
0.1550705431692172
0.1550883075271318
0.1550881110187478


==> plots/boxplot-rel-kernel-edges-aRG/unqualified-data-128.dat <==
0.4471295436380895
0.4471295436380895
0.4471295436380895
0.4471295436380895
0.3902573087322833
0.3902573087322833
0.3902573087322833
0.3902573087322833
0.4205517637283782
0.4205517637283782
0.4205517637283782
0.4205517637283782
0.4435472667697472
0.4435472667697472
0.4435472667697472
0.4435472667697472
0.4677431145818647
0.4677434102256113
0.4677432931999616
0.4677445312081508
0.4406257267194555
0.4406270730805829
0.4406270730805829
0.4406283857826823
0.3905284164092856
0.3905284164092856
0.3905284164092856
0.3905284164092856
0.5618122700991818
0.5618122700991818
0.5618122700991818
0.5618122700991818
0.4383793851643358
0.4383793851643358
0.4383793851643358
0.4383793851643358
0.443603386943424
0.443603386943424
0.443603386943424
0.443603386943424
0.1492433782514031
0.1492388382020683
0.1492346793782503
0.1492423038885834
0.2538265589293815
0.2538280122522447
0.2538335511274551
0.2538304386695468
0.0262662388056014
0.0262668681518766
0.0262703295563903
0.0262663174738858
0.3683366905171619
0.3683366905171619
0.3683366905171619
0.3683366905171619
0.8469241222825398
0.8469241222825398
0.8469245792519098
0.846926208447055
0.4356836903627045
0.4358103333484523
0.4357356348371737
0.4359110192058877
0.4213936646921501
0.4213936646921501
0.4213936646921501
0.4213936646921501
0.168619935442924
0.1685671182320661
0.1685901768167075
0.1685689998995864
0.1421099508509134
0.1421092941025403
0.1420747679023529
0.1421571429125826
0.1864800582972429
0.1865940644748783
0.1864976876194215
0.186483862191789
0.0155909962249323
0.0155915142191256
0.0155895347413155
0.0155911997226511
0.2206774931661263
0.2204762514473713
0.2207744088065386
0.2207308483192256
0.0146071918585393
0.0146008858630171
0.0146104257023969
0.0146100214719147
0.2045117922507906
0.2044712656905914
0.2045088575688451
0.2044892668200247
0.0015379538248825
0.0015288281603852
0.0015338565877613
0.0015403749195451
0.2335588785253966
0.2335971936357389
0.2335996375900546
0.2335981539971909
0.3139210721796801
0.3139024994640575
0.3138735031366171
0.3138962501632655
0.1877640565089252
0.1879919302230968
0.1880040516193929
0.1882468209930974
0.0541352613269818
0.0541074511629182
0.0541050680116041
0.0541016144618184
0.5108508716123203
0.5109035814495696
0.5110292269918496
0.5109415815647957
0.2883507766548698
0.2883470066210335
0.2883515545282054
0.2883474590913899
0.1169939734831818
0.1170164154221004
0.1169947846376005
0.1170217329899566
0.0034274728011289
0.0034264686587067
0.0034241256597215
0.0034244603738623
0.1214122569631321
0.1213818948625518
0.1214296067348922
0.1214122569631321
0.1226293827477563
0.1227227741394048
0.1226890494701984
0.1227162886260958
0.1213394141506117
0.1214315084395984
0.1213848127437742
0.1212953126601111
0.1030301926459415
0.103042161464567
0.103028631495686
0.1030062550086904
0.1881357824046013
0.1881433901196364
0.1881512778732618
0.1882012647616217
0.6201690577565276
0.620163452868994
0.620185603384527
0.6201878901786407
4.893160627655157e-05
4.893160627655157e-05
4.893160627655157e-05
4.893160627655157e-05
0.0239952437283836
0.0240066226762115
0.0240113156885925
0.0240180659118802
1.9898895776980957e-07
1.9898895776980957e-07
1.9898895776980957e-07
1.9898895776980957e-07
0.0060435901499566
0.0060375976993766
0.0060174923041957
0.0060403752160207
0.1821128852975559
0.182131123490773
0.1821197241411017
0.1821238070137097
0.1508304079836074
0.1508264796241605
0.1508287655128917
0.1508260818748418
0.1376830097318419
0.1378239062431774
0.1376882761565334
0.1377102457938657


==> plots/boxplot-rel-kernel-edges-aRG/unqualified-data-256.dat <==
0.4471462719302462
0.4471462719302462
0.4471462719302462
0.4471462719302462
0.390285715327655
0.390285715327655
0.390285715327655
0.390285715327655
0.4209577676345861
0.4209577676345861
0.4209577676345861
0.4209577676345861
0.4435811624769337
0.4435811624769337
0.4435811624769337
0.4435811624769337
0.4696003917131821
0.4696003917131821
0.4696003917131821
0.4695982852514871
0.4409402030198139
0.4409425254927589
0.4409437035587455
0.4409425254927589
0.3905712808068878
0.3905712808068878
0.3905712808068878
0.3905712808068878
0.5618636525006361
0.5618636525006361
0.5618636525006361
0.5618636525006361
0.4388068112309586
0.4388068112309586
0.4388068112309586
0.4388068112309586
0.4436631268701194
0.4436631268701194
0.4436631268701194
0.4436631268701194
0.1493042357066077
0.1493074587950667
0.1493082559029652
0.1493064537459773
0.2622674021525062
0.2622900432978822
0.262305518929663
0.2623181998486583
0.0267859214923562
0.0267791560198977
0.0267785266736225
0.0267790773516133
0.3815109039359209
0.3815109039359209
0.3815109039359209
0.3815109039359209
0.8471646272487935
0.8471643490935248
0.8471693360201278
0.8471646868534939
0.4504172162663019
0.4504825774636706
0.4515786693324446
0.4513777206673949
0.4241598002866019
0.4241598002866019
0.4241598002866019
0.4241598002866019
0.1820436862723805
0.1822654837525732
0.1819772188144824
0.182048526399817
0.1492139382986609
0.1492492321268169
0.1491852546002345
0.1493108897110942
0.193492150587526
0.1935445682543726
0.1935435930741343
0.1936282608505607
0.0160125879988885
0.0160123845011697
0.0160121440038657
0.0160126249984737
0.2295684721565038
0.2297468381755605
0.2294031227327684
0.2295844529269973
0.0151319638705262
0.0151300235642117
0.0151378656355663
0.0151284066422829
0.2797530021446935
0.2797540764479057
0.279746434047006
0.2797454645538633
0.0029565290590955
0.0029554116307897
0.0029623024386755
0.0029550391546878
0.2512610754595136
0.2512546377261941
0.2512592209684339
0.2512848924235224
0.3184572518827556
0.3184448418478081
0.3184626787790671
0.318443796566847
0.1942748255159148
0.1943301827377317
0.1941969754213935
0.1942782399937447
0.0571528155993652
0.0571187850064479
0.0571629338943513
0.0571332252877155
0.5945540931640244
0.5945185446691355
0.594530189865737
0.5945589964046988
0.3028336958795801
0.3028305694696329
0.3028652561012879
0.3028405155304704
0.1192343819877573
0.1190552069894833
0.1190706189234394
0.1190655717403894
0.0035620278857044
0.0035603543150008
0.0035640361705489
0.0035640361705489
0.1399902479824565
0.1399754283857447
0.1400169955472533
0.1400448274727852
0.1404016348681949
0.1403789355716136
0.1403114862332009
0.1403718015069738
0.1409451208834825
0.1410138673245571
0.1408692403777681
0.1410352695184765
0.1217025904686573
0.1215953914844457
0.1215896672668422
0.1216411852252739
0.1912658437374865
0.1912988882911361
0.1913110466332629
0.1913241151008079
0.6207430430790759
0.6207601267762786
0.6207539389804414
0.6207597680634764
5.086311705062597e-05
5.086311705062597e-05
5.086311705062597e-05
5.086311705062597e-05
0.024372934793293
0.0243546127586548
0.0243587914683092
0.0243503054733189
1.9898895776980957e-07
1.9898895776980957e-07
1.9898895776980957e-07
1.9898895776980957e-07
0.0061339717057838
0.0061336141213057
0.0061299517909762
0.0061305929482614
0.1927808950424291
0.1927720141240317
0.1927667805888589
0.1927603951140262
0.1519947606213635
0.1520447986554987
0.1519971880620581
0.1520380439361875
0.1437558655296272
0.1436309254990733
0.1436801705001063
0.1436318687393165


==> plots/boxplot-rel-kernel-edges-aRG/unqualified-data-512.dat <==
0.4471838785410622
0.4471838785410622
0.4471838785410622
0.4471838785410622
0.3903269176867076
0.3903269176867076
0.3903269176867076
0.3903269176867076
0.4211086637963592
0.4211086637963592
0.4211086637963592
0.4211086637963592
0.443661040983831
0.443661040983831
0.443661040983831
0.443661040983831
0.4715025143053232
0.4715034073958079
0.4715051874175327
0.4715030501596141
0.44118470220057
0.4411907271666156
0.4411896164186855
0.4411921408457995
0.3906495813304642
0.3906495813304642
0.3906495813304642
0.3906495813304642
0.5619544036958026
0.5619544036958026
0.5619544036958026
0.5619544036958026
0.4388659348561783
0.4388659348561783
0.4388659348561783
0.4388659348561783
0.4437551440954906
0.4437551440954906
0.4437551440954906
0.4437551440954906
0.1493517156118642
0.1493523047785717
0.1493465170820915
0.1493518195824596
0.2715825914906957
0.2716059493679682
0.2715870128418659
0.2715884445002889
0.0272935679315976
0.0272969506678268
0.0273034801354321
0.0272967146629736
0.3825362180432899
0.3825360327477921
0.3825360327477921
0.3825360327477921
0.8475367989983073
0.8475421236848794
0.8475358453231003
0.847537534122946
0.4667827777263906
0.4667683638146269
0.4667965268455782
0.4668390735704489
0.4259875571855696
0.4259875571855696
0.4259875571855696
0.4259875571855696
0.1918100192769767
0.1915400598096178
0.1916395706543747
0.1917628253152978
0.1562569249105041
0.1561991822288666
0.1562453081405794
0.1562324205199067
0.2026982047609599
0.2025971802379849
0.2025784304959581
0.2026324734632017
0.0163834903410732
0.016385821314943
0.0163833238429397
0.0163833608425249
0.2374674834816505
0.2376575773242145
0.2375248660466686
0.2375026025135818
0.0154491231068572
0.0154517101819433
0.0154579353313691
0.0154551865640902
0.3401616307524482
0.3401950302279227
0.340194576050955
0.3401931174441547
0.0067161165939593
0.0067306431619347
0.0066596864645164
0.0067192826408257
0.2745449726306589
0.2745397204469941
0.2745397270701765
0.2745380447818399
0.3243465507096204
0.3243233871278031
0.3243337737557507
0.3243523279794383
0.2034304917309029
0.2035162804863787
0.2034334793990041
0.2034925925464339
0.0622941010279642
0.0621707426531635
0.0621893635473296
0.0621604627885968
0.6151158329318805
0.6151103167861218
0.6150398327014281
0.6151593491928653
0.3281675757720587
0.3281734208714122
0.3281751672191492
0.3281681437079883
0.120036884092703
0.120043373328053
0.1200456265347717
0.120032918448878
0.0036095572936888
0.0036035324391556
0.0036038671532963
0.0036082184371259
0.1564168673035237
0.1564815674940459
0.1564425305075856
0.1564273494572955
0.1625794961793841
0.1624692424531324
0.1625665251527662
0.162730608639482
0.1630918517307889
0.1630289422516924
0.1631119568220466
0.1632500982555266
0.141222692880114
0.1411873068076558
0.1410436809841491
0.1412856592737529
0.1940573850878564
0.1941066718797406
0.1940743974322141
0.1940719237580002
0.6215184456400342
0.6215752119409752
0.6215537340119462
0.621572342238558
5.21507909000089e-05
5.21507909000089e-05
5.23654032082394e-05
5.21507909000089e-05
0.0246574084889908
0.0246339434270857
0.0246540655212673
0.0246282860970922
1.9898895776980957e-07
1.9898895776980957e-07
1.9898895776980957e-07
1.9898895776980957e-07
0.0062150535704042
0.0062147250916394
0.0062160864074317
0.0062157013804239
0.1987852809058179
0.1988109147559862
0.1988062533593584
0.19881783277942
0.1532647940832299
0.1532675783284603
0.1532680018144996
0.1532501346811363
0.1487075230916019
0.1488216944627121
0.1487498509975178
0.1486296271681801


==> plots/boxplot-rel-kernel-edges-aRG/unqualified-data-64.dat <==
0.4471202501424468
0.4471202501424468
0.4471202501424468
0.4471202501424468
0.3902423856728905
0.3902423856728905
0.3902423856728905
0.3902423856728905
0.4198344890097439
0.4198344890097439
0.4198344890097439
0.4198344890097439
0.4435218287868204
0.4435218287868204
0.4435218287868204
0.4435218287868204
0.466726210959712
0.4667268576804079
0.4667275105603484
0.4667275105603484
0.4401966077690893
0.4401966077690893
0.4401966077690893
0.4401966077690893
0.3905081171387045
0.3905081171387045
0.3905081171387045
0.3905081171387045
0.561789413159033
0.561789413159033
0.561789413159033
0.561789413159033
0.437756798268697
0.437756798268697
0.437756798268697
0.437756798268697
0.4435680371246584
0.4435680371246584
0.4435680371246584
0.4435680371246584
0.1491381600088056
0.1491385758911874
0.1491401701069843
0.1491377441264238
0.2485672272123321
0.2485710780665772
0.248572054771756
0.2485461422959103
0.0258006798985147
0.0257963531428726
0.0258007585667991
0.0257959598014506
0.3683366905171619
0.3683366905171619
0.3683366905171619
0.3683366905171619
0.8467118500760585
0.8467067836765216
0.8467070022270899
0.8467125057277634
0.4219178909250042
0.4224974389621451
0.4223830342033665
0.4219039000630616
0.4181794500961167
0.4181794500961167
0.4181794500961167
0.4181794500961167
0.1632266630155791
0.1631474807060556
0.1631605653651705
0.1632558343004886
0.1359918024156313
0.136009261687317
0.1359302301233505
0.1359550159775364
0.1797905777615084
0.1798018027085057
0.1798528302247999
0.1798480580661874
0.01506044067246
0.0150571477093741
0.0150606256703862
0.0150626606475741
0.2144052340631927
0.2147872582481557
0.2145695846887722
0.2143955682745877
0.0139785326126281
0.0139844343776681
0.0139774816133744
0.0139761880758313
0.1286527968706787
0.1286511897829467
0.1286790954639459
0.1286775145787313
0.0010397670385468
0.001038277134139
0.0010377184199861
0.0010380908960881
0.2218551124666381
0.2218355475857476
0.2218638616906246
0.2218406540593991
0.3080347330356854
0.3080390679345683
0.3080899227025143
0.3080922351676571
0.1832449097391321
0.1831996679078862
0.1831547248434504
0.1831976619021612
0.0526879614162147
0.0526675430604643
0.0526893347576499
0.0526883249477711
0.3869226893784774
0.3868595601547953
0.3868718182564811
0.3868993989852743
0.283169697161922
0.2832272349277414
0.2832386395010831
0.2832451265669251
0.1143669147056708
0.1143443826384834
0.1143478976409646
0.1143778202261895
0.0033290668437527
0.0033314098427379
0.0033320792710193
0.0033290668437527
0.103089452170113
0.1030543911730144
0.1030616202445811
0.1030833074592813
0.1025859038665333
0.1025975777904893
0.102557367607974
0.1025411538247017
0.1023991210832363
0.1024276573417956
0.1023978239805745
0.1024263602391338
0.0883366464410978
0.0883569413944194
0.0883288406898202
0.0883501764099788
0.1842996737760452
0.1843254139897991
0.1843473736825847
0.1843206066606665
0.6189547252430324
0.6189567430025446
0.6189623478900782
0.6189527074835203
4.549780934486374e-05
4.549780934486374e-05
4.549780934486374e-05
4.549780934486374e-05
0.0233360362084548
0.0233620727839933
0.0233627156624016
0.0233463222629885
1.9898895776980957e-07
1.9898895776980957e-07
1.9898895776980957e-07
1.9898895776980957e-07
0.005911559149937
0.0059101911814102
0.0059118635125393
0.005910947929957
0.1718514502291347
0.1718513480615374
0.1718602864492082
0.1718552125509062
0.1503752844956107
0.1503752704573994
0.1503748458015092
0.1503774849852235
0.1335852204000698
0.1335765740311733
0.1336086835011207
0.1335064598397584


==> plots/boxplot-rel-kernel-vertices-RG/jittered-data-1.dat <==
1.258316388643786 0.6691131178983821
1.193465802205227 0.6691131178983821
0.9404286856231338 0.6691131178983821
0.8191875627197225 0.6691131178983821
1.0084560410264563 0.625345996784863
0.9287006030878107 0.625345996784863
1.2128489417760795 0.625345996784863
0.8524845445591955 0.625345996784863
0.9824477156142668 0.6483211208631935
1.0625365295912734 0.6483211208631935
1.3060846638965014 0.6483211208631935
1.0035151418630428 0.6483211208631935
0.8363783832997779 0.6669573562546941
1.191853153117918 0.6669573562546941
1.0887767475064987 0.6669573562546941
0.8128797560218304 0.6669573562546941
1.30730969197618 0.6855722054027203
1.3620891070282397 0.6855722054027203
1.2326629269974423 0.6855722054027203
1.301624462829687 0.6855722054027203
0.8576106769894994 0.5712589192555788
1.1723738111950965 0.5712589192555788
1.299128715975995 0.5712589192555788
1.137987948936581 0.5712589192555788
0.979107036589535 0.6255074305241907
0.7005259060512743 0.6255074305241907
0.9506288765903378 0.6255074305241907
1.0831652300828511 0.6255074305241907
1.3097582899284237 0.7499325133876151
1.3499547758280692 0.7499325133876151
0.9827573324145378 0.7499325133876151
1.27398244582873 0.7499325133876151
0.8203692327939696 0.6616571540180993
1.2287708702597668 0.6616571540180993
1.036524477876692 0.6616571540180993
0.6355312751230142 0.6616571540180993
1.1647785148029657 0.6667234460944019
0.9241176566682016 0.6667234460944019
1.2436337328611748 0.6667234460944019
1.1261149009238882 0.6667234460944019
0.6258571144858212 0.0200123629561136
0.9951833998489935 0.0200123629561136
1.2757020816195856 0.0200123629561136
0.807933157665349 0.0200123629561136
0.8689032720605425 0.2495315593593884
1.277853424081491 0.2495315593593884
0.7683003186267929 0.2495315593593884
1.050633055465504 0.2495315593593884
0.8039619464614152 0.0038423507397899
1.3506551877176074 0.0038423507397899
1.2273846019599026 0.0038423507397899
0.9609771785766777 0.0038423507397899
0.6853343639144016 0.0004765823379197
0.8650409535044093 0.0004765823379197
1.0059554818904304 0.0004765823379197
1.32462536817018 0.0004765823379197
0.7067933844483277 0.5614231824874878
1.0384504345679133 0.5614231824874878
1.1549210574001672 0.5614231824874878
1.0355806834963177 0.5614231824874878
1.235850147468502 0.360471052099041
1.030212705227743 0.360471052099041
1.3478789094803507 0.360471052099041
1.0773892209710372 0.360471052099041
1.0657127981315773 1.7228497022190303e-05
0.9587417697066372 1.7228497022190303e-05
1.0722151461873297 1.7228497022190303e-05
0.9136758594794954 1.7228497022190303e-05
1.0567382606236664 0.2025666805110157
0.8427471268020685 0.2025666805110157
0.7670434964157671 0.2025666805110157
0.7650471461916664 0.2025666805110157
1.084579884901455 0.1445276291954261
1.1174945417422215 0.1445276291954261
0.9823982440070356 0.1445276291954261
0.6923682708966953 0.1445276291954261
1.1932029414748275 0.1853190606685817
1.282577778117081 0.1853190606685817
1.3175357619597103 0.1853190606685817
1.2568451673551368 0.1853190606685817
1.2986298410184092 0.0011538336586854
1.3173118298651327 0.0011538336586854
1.0304499437110408 0.0011538336586854
0.9184720376759686 0.0011538336586854
1.1539625498908048 0.2861324332541103
0.8317255909840954 0.2861324332541103
1.233721531380909 0.2861324332541103
1.2621144738897754 0.2861324332541103
1.2962792255700064 0.000548539702455
1.06735088764837 0.000548539702455
1.3373236549240906 0.000548539702455
1.0597712580592045 0.000548539702455
0.9629223299733664 9.630142897563253e-06
1.1201840339667917 9.630142897563253e-06
1.3721933795151795 9.630142897563253e-06
1.312705913460592 9.630142897563253e-06
1.2199938130976682 3.938211464600819e-05
0.6867797411474855 3.938211464600819e-05
1.084587328780534 3.938211464600819e-05
0.9898331514768751 3.938211464600819e-05
1.0976105053086047 0.1958728850761275
1.2588081817536363 0.1958728850761275
0.8072767165463922 0.1958728850761275
1.173616915593136 0.1958728850761275
0.7128507199063885 0.2250152925610173
0.7903454026508714 0.2250152925610173
1.2209372287829319 0.2250152925610173
0.8744021119147416 0.2250152925610173
1.2369348224002445 0.198831778919671
0.7004556401620722 0.198831778919671
0.7347688666842279 0.198831778919671
1.1482529801434291 0.198831778919671
0.6589255508992092 0.0149631208017025
1.055399527591875 0.0149631208017025
1.3075120110242797 0.0149631208017025
1.025648476195543 0.0149631208017025
1.1354418494216922 0.1233327449444524
0.6450225959966539 0.1233327449444524
1.1012499324335936 0.1233327449444524
1.0797538133156643 0.1233327449444524
1.0569647110236555 0.3227600770840579
0.9184070569921201 0.3227600770840579
0.9026049552513906 0.3227600770840579
1.3603874879854514 0.3227600770840579
0.6522940282086144 0.0460329577373461
0.6412273823912681 0.0460329577373461
1.3457734601797084 0.0460329577373461
0.7637289560480788 0.0460329577373461
0.7179213733183238 2.555313730846161e-05
0.7829323824149849 2.555313730846161e-05
1.2255599427656358 2.555313730846161e-05
1.3277268689834356 2.555313730846161e-05
0.6420869317514938 0.0495703758282846
0.9442141239751128 0.0495703758282846
0.7011251645306273 0.0495703758282846
0.819939917344624 0.0495703758282846
0.7906219534872381 0.0532712307415181
1.110194289876492 0.0532712307415181
0.8877204755473992 0.0532712307415181
0.7602384261472659 0.0532712307415181
1.0027273789074154 0.0542444940317546
0.6545340303135193 0.0542444940317546
0.700690930891725 0.0542444940317546
1.3661763615418758 0.0542444940317546
0.7745168428502972 0.0480456433249246
0.8939164759837014 0.0480456433249246
1.1736987296690204 0.0480456433249246
1.2537449238950622 0.0480456433249246
1.3138615464964984 0.0143723526689964
0.7520684545731008 0.0143723526689964
1.1294804226797894 0.0143723526689964
1.3499116772823874 0.0143723526689964
0.6685382078698741 0.5365331886332889
1.1321513382245336 0.5365331886332889
1.2590684452762124 0.5365331886332889
0.881734405808938 0.5365331886332889
0.8130155044638337 2.505862674548997e-06
1.0725935451020583 2.505862674548997e-06
0.9567355252743093 2.505862674548997e-06
0.7561146133385809 2.505862674548997e-06
0.978719061322216 0.002313358655127
0.932429046743166 0.002313358655127
1.0518345546432102 0.002313358655127
1.006450097546975 0.002313358655127
0.8585845007501551 1.5343738354209146e-07
0.8928637619426971 1.5343738354209146e-07
1.2532458807767344 1.5343738354209146e-07
0.8131994986166028 1.5343738354209146e-07
1.045450164140143 0.003846012566434
0.6343272391219859 0.003846012566434
1.1811807830579977 0.003846012566434
0.8769374158550954 0.003846012566434
0.6592723701763125 0.1368757105785533
0.8356623731637611 0.1368757105785533
0.8050978058697655 0.1368757105785533
1.3398470048708493 0.1368757105785533
0.8891691711366305 0.0887881727352787
0.8409084361423 0.0887881727352787
0.8944008979403097 0.0887881727352787
1.3351793767434184 0.0887881727352787
1.1003108891869395 0.1120805095649484
1.0908076342140005 0.1120805095649484
1.1617145127260922 0.1120805095649484
0.9160129264843793 0.1120805095649484


==> plots/boxplot-rel-kernel-vertices-RG/jittered-data-1024.dat <==
6.137744422413831 0.6692417800816216
5.751236070233171 0.6692417800816216
5.683866482752435 0.6692417800816216
6.320737072441717 0.6692417800816216
6.0734087979625455 0.6255192261497811
6.0903826297923835 0.6255192261497811
5.96813385212854 0.6255192261497811
5.737553232991717 0.6255192261497811
6.076477434709941 0.6504338590255331
5.814354660028128 0.6504338590255331
6.229420992013156 0.6504338590255331
6.174539216104062 0.6504338590255331
5.645450388784134 0.6671882388939887
6.324317257233776 0.6671882388939887
5.652237036245008 0.6671882388939887
5.692214489123031 0.6671882388939887
5.844550920678184 0.7047912197738514
5.738106795352605 0.7047912197738514
5.802108812187452 0.7047912197738514
5.891857116458666 0.7047912197738514
6.176624786591035 0.6660645397300309
5.928533520573633 0.6660645397300309
5.827379816044069 0.6660645397300309
5.994234865220752 0.6660645397300309
5.91944493734157 0.6257631863916112
5.858073148114655 0.6257631863916112
6.300406243400058 0.6257631863916112
6.037836338219703 0.6257631863916112
6.357995633231075 0.7502084438717501
6.204684307045079 0.7502084438717501
6.052874473214683 0.7502084438717501
5.821834941957648 0.7502084438717501
6.140132742216629 0.6630267825063719
5.966938289227329 0.6630267825063719
6.166040786281315 0.6630267825063719
5.927834106683296 0.6630267825063719
5.997003777238461 0.667121620815482
5.640512825584317 0.667121620815482
6.179968876740039 0.667121620815482
5.650705158266723 0.667121620815482
6.13554403938573 0.1332632796442963
6.061502771653472 0.1332632796442963
6.206938208616095 0.1332632796442963
5.842333199428062 0.1332632796442963
6.139583111342497 0.3220903182837448
5.780323481723278 0.3220903182837448
6.021954001018373 0.3220903182837448
5.880210284438385 0.3220903182837448
6.35884091351776 0.0224461931574711
6.353899918034489 0.0224461931574711
5.78172730160502 0.0224461931574711
6.049528676914372 0.0224461931574711
5.872082014408704 0.3799822104712821
6.351403640265211 0.3799822104712821
6.318394461139924 0.3799822104712821
6.064609389792367 0.3799822104712821
6.16506334133137 0.9076443910598756
6.135993567531802 0.9076443910598756
5.89001672433252 0.9076443910598756
6.31227117703137 0.9076443910598756
6.299590152612268 0.8366703875604645
5.8729938483585595 0.8366703875604645
6.185546182953269 0.8366703875604645
5.631819095005836 0.8366703875604645
6.237269332918832 0.6457431104147171
6.048652009048499 0.6457431104147171
6.339230034563212 0.6457431104147171
5.897394805911131 0.6457431104147171
6.094284806177528 0.5142749345087796
5.867251823627534 0.5142749345087796
6.2120890360529994 0.5142749345087796
6.07552724758725 0.5142749345087796
6.365603267234017 0.4576534066042852
5.62575959482234 0.4576534066042852
5.730569056618601 0.4576534066042852
5.65770103656811 0.4576534066042852
5.719385886609626 0.5100407725133458
6.322038972802373 0.5100407725133458
6.336456224629421 0.5100407725133458
5.985309401023608 0.5100407725133458
6.335017045946097 0.0147395257441965
6.238790707641299 0.0147395257441965
6.208963300609582 0.0147395257441965
6.185461463102397 0.0147395257441965
5.765740938877199 0.5906621958589551
6.036657945827085 0.5906621958589551
5.9429094229566335 0.5906621958589551
6.337341035698416 0.5906621958589551
5.755375153550112 0.0149417539156513
5.752394132669756 0.0149417539156513
6.1191463152285115 0.0149417539156513
5.743051342180112 0.0149417539156513
5.707540254713895 0.3849365304796315
6.002942397997505 0.3849365304796315
6.222495728415006 0.3849365304796315
6.078784253735274 0.3849365304796315
6.19106547963603 0.0060398146504136
5.824318898719164 0.0060398146504136
5.83872212477197 0.0060398146504136
5.9465277312986435 0.0060398146504136
6.368135913199285 0.2750639424992903
6.163438692393382 0.2750639424992903
6.334690467965924 0.2750639424992903
6.028402841802306 0.2750639424992903
6.040919888678547 0.276287233069189
6.367567751606538 0.276287233069189
5.76749120674416 0.276287233069189
6.211942827878686 0.276287233069189
6.218635368021432 0.5483534498536772
6.258556220713598 0.5483534498536772
6.1875395319127 0.5483534498536772
5.741499763641411 0.5483534498536772
6.1208457240912555 0.093003860019026
6.317777388439669 0.093003860019026
6.047463864371989 0.093003860019026
5.895706132785215 0.093003860019026
6.337140111455894 0.673312702948196
6.0461989878440034 0.673312702948196
5.933727295901619 0.673312702948196
6.085600123545958 0.673312702948196
6.2280937624735895 0.4530073188224752
5.796226567960238 0.4530073188224752
5.6367690322672335 0.4530073188224752
6.021821172804857 0.4530073188224752
6.331018065056856 0.2240530766351394
6.135193471952395 0.2240530766351394
6.0981810000975045 0.2240530766351394
6.09586136061748 0.2240530766351394
5.997742284196288 0.0072914555595696
6.1731894523012905 0.0072914555595696
5.811895830025294 0.0072914555595696
6.293815697964726 0.0072914555595696
5.83085449143392 0.1680317483256208
6.333708759908051 0.1680317483256208
6.319872532524068 0.1680317483256208
5.683443393035646 0.1680317483256208
5.961134775933252 0.1829211132882146
6.183027213702812 0.1829211132882146
5.9622405536310525 0.1829211132882146
6.006674268627312 0.1829211132882146
6.230117953253789 0.183304352940744
6.153744120711954 0.183304352940744
6.343503167042208 0.183304352940744
5.748364495712309 0.183304352940744
6.31766946463974 0.1522635057036039
6.320989689380379 0.1522635057036039
6.101061703980392 0.1522635057036039
6.330293120472801 0.1522635057036039
5.814514190539065 0.3219354600479291
6.286340462552736 0.3219354600479291
6.205109469720143 0.3219354600479291
6.08226674978302 0.3219354600479291
5.692971933486047 0.6977828923636226
5.647600765298222 0.6977828923636226
5.633227121620589 0.6977828923636226
5.812918543086132 0.6977828923636226
6.196764307457387 9.355220651649588e-05
5.914968774294175 9.355220651649588e-05
6.20658504386641 9.355220651649588e-05
6.094231868198569 9.355220651649588e-05
5.916946424341383 0.040823084614241
6.285109971589682 0.040823084614241
5.653812929518647 0.040823084614241
5.973984742655883 0.040823084614241
6.247389254544612 5.285065433116482e-07
5.72011011222982 5.285065433116482e-07
6.157865671133714 5.285065433116482e-07
5.871086881432711 5.285065433116482e-07
5.643225958932709 0.0617876881982069
5.980293698166983 0.0617876881982069
6.016269554209002 0.0617876881982069
5.656189688005385 0.0617876881982069
6.049439515163836 0.2047371455843945
5.8855753784683795 0.2047371455843945
5.628369905442223 0.2047371455843945
5.768080035507424 0.2047371455843945
5.708108004209006 0.1092866243335369
6.030466466049304 0.1092866243335369
5.657340122281754 0.1092866243335369
6.321099427573559 0.1092866243335369
6.25879647929878 0.3769958955929955
6.333973232798592 0.3769958955929955
5.861100774589825 0.3769958955929955
6.303950541421421 0.3769958955929955


==> plots/boxplot-rel-kernel-vertices-RG/jittered-data-128.dat <==
2.674769348278339 0.6691359054785199
2.6884823526248027 0.6691359054785199
3.276671485503284 0.6691359054785199
2.6545618720335216 0.6691359054785199
2.793817990257372 0.6253727895933037
2.6554740199844256 0.6253727895933037
2.636463854977295 0.6253727895933037
3.257966014269306 0.6253727895933037
2.87294577543756 0.6497890457146436
2.7455175451970404 0.6497890457146436
2.736614617716682 0.6497890457146436
3.1170627463277527 0.6497890457146436
3.35144870376953 0.6669963003143342
3.0037497694542585 0.6669963003143342
3.3008178576630036 0.6669963003143342
3.0018214492143205 0.6669963003143342
3.055404358118662 0.6984456929488804
3.133928517592019 0.6984456929488804
3.228832491774103 0.6984456929488804
3.193384786696037 0.6984456929488804
3.3678994220291716 0.6654597426074232
3.1852240418625994 0.6654597426074232
3.3043355425146497 0.6654597426074232
2.7795786240491873 0.6654597426074232
3.0265622282464357 0.6255346385951929
3.0739606977506018 0.6255346385951929
3.2442724628702653 0.6255346385951929
2.986660172299437 0.6255346385951929
3.2182801587818215 0.7499704122733879
2.9164266676125856 0.7499704122733879
3.064791341686087 0.7499704122733879
3.263487455610801 0.7499704122733879
3.2235446033281185 0.6625751426897285
3.1177384139146005 0.6625751426897285
2.625180522393875 0.6625751426897285
2.7614766916396585 0.6625751426897285
3.005143340138346 0.6668815660197406
2.8158445488625343 0.6668815660197406
2.674215632454548 0.6668815660197406
3.2699125665910964 0.6668815660197406
3.3322102659848722 0.1330925300410103
2.8521036586117754 0.1330925300410103
2.9310548755386456 0.1330925300410103
3.232528150362965 0.1330925300410103
2.6716940691534172 0.301721938419396
3.1057386469218375 0.301721938419396
2.7204906096995902 0.301721938419396
2.8403162549964187 0.301721938419396
3.2474555149713042 0.0212595737659129
2.666645284417246 0.0212595737659129
2.6519503750726416 0.0212595737659129
2.938399533597221 0.0212595737659129
2.993873219322198 0.3795061678642095
3.2724938873311507 0.3795061678642095
3.1628915597588922 0.3795061678642095
3.1301578564496513 0.3795061678642095
2.73853032929984 0.906908631324768
3.3650294431640124 0.906908631324768
2.933355147215611 0.906908631324768
3.083828148243645 0.906908631324768
2.915012254149927 0.8087610729229906
2.6602746868588802 0.8087610729229906
2.978166906786049 0.8087610729229906
2.738525815421127 0.8087610729229906
2.649349096780458 0.6418657918217231
3.088050317760754 0.6418657918217231
3.0974747184137517 0.6418657918217231
2.7039696184922737 0.6418657918217231
3.0368578246738327 0.4765666362915149
2.8850009824799763 0.4765666362915149
2.9125605548736657 0.4765666362915149
3.2073149240247587 0.4765666362915149
2.992739758143184 0.42144311298989
3.285957461559181 0.42144311298989
3.0825898071796676 0.42144311298989
2.975391311278553 0.42144311298989
3.0992344800415386 0.4813481194993424
2.8783990348715642 0.4813481194993424
2.7182428443961895 0.4813481194993424
3.1368972140193927 0.4813481194993424
3.091528082059993 0.013784387804074
3.2164248685303978 0.013784387804074
2.7203318437103317 0.013784387804074
3.308837488597142 0.013784387804074
3.2245059085663605 0.565014968033429
3.312665556068257 0.565014968033429
3.2794010413301002 0.565014968033429
3.1357548347677926 0.565014968033429
3.232688137078019 0.0139384501220684
3.014255481923551 0.0139384501220684
3.2141168620204987 0.0139384501220684
2.766845600892889 0.0139384501220684
3.211585579767971 0.2433110632457341
2.9584347030422555 0.2433110632457341
3.1924621659730237 0.2433110632457341
2.9666026776091408 0.2433110632457341
3.2171690462083373 0.001764852730916
2.68150468891392 0.001764852730916
2.6584806790683095 0.001764852730916
3.3257171867786757 0.001764852730916
2.9896238255615515 0.2288991100984306
3.3008035497366786 0.2288991100984306
3.3335874389115525 0.2288991100984306
3.1248833643417253 0.2288991100984306
3.053847619570106 0.2669289703951809
2.786984538080107 0.2669289703951809
2.695107164474256 0.2669289703951809
3.2395456613117046 0.2669289703951809
3.291579050723991 0.5254042820340744
3.2095467830211644 0.5254042820340744
3.1488768245487186 0.5254042820340744
2.9400833370561155 0.5254042820340744
2.853983692520217 0.0851760502059783
2.710083671728282 0.0851760502059783
2.9444776860541224 0.0851760502059783
3.049509730685818 0.0851760502059783
3.3171604373531345 0.5463319469420327
3.326816076998215 0.5463319469420327
2.9367308974056847 0.5463319469420327
2.699408241073572 0.5463319469420327
3.2053640493535824 0.3966969566861431
3.175709506242837 0.3966969566861431
2.6480256344639295 0.3966969566861431
2.9600389493503774 0.3966969566861431
3.1398135782239187 0.2182219563019662
2.6476006759142026 0.2182219563019662
3.3144617650512105 0.2182219563019662
3.3466818648828145 0.2182219563019662
3.16690707906663 0.0068570522253258
2.6839039047388527 0.0068570522253258
2.677747099407267 0.0068570522253258
2.894439986115928 0.0068570522253258
2.6470331308177397 0.1138038455001664
2.8859082954632544 0.1138038455001664
2.6324731809847246 0.1138038455001664
3.355742634630726 0.1138038455001664
3.239255024301647 0.1139940372689074
2.6778882086086404 0.1139940372689074
3.2950763188858954 0.1139940372689074
2.7809835300030117 0.1139940372689074
2.7785930987020127 0.1122965705105818
3.1303193591466254 0.1122965705105818
3.328696701121911 0.1122965705105818
2.717391090921928 0.1122965705105818
2.630388425439203 0.0938759360164415
2.9018476103775193 0.0938759360164415
2.643487510827117 0.0938759360164415
3.0786361781853984 0.0938759360164415
3.2693817064644066 0.3159483378376511
2.7652437768171434 0.3159483378376511
2.709293276872638 0.3159483378376511
2.883337205503958 0.3159483378376511
3.3443786404554854 0.6961611413011858
2.722618270821513 0.6961611413011858
3.3498894453502452 0.6961611413011858
2.896679902458637 0.6961611413011858
2.980027802070084 8.81228373883064e-05
2.8444739894737303 8.81228373883064e-05
3.3278451331616026 8.81228373883064e-05
3.3436109212406233 8.81228373883064e-05
3.1019367798808077 0.0386817120486458
2.763034162631367 0.0386817120486458
3.3697138414577155 0.0386817120486458
2.701935329660184 0.0386817120486458
3.06063703619556 5.285065433116482e-07
2.7423022950622564 5.285065433116482e-07
3.2982564856126544 5.285065433116482e-07
3.3342587936217116 5.285065433116482e-07
3.228292723500081 0.060046412881135
2.861918564001093 0.060046412881135
2.807129017468489 0.060046412881135
3.191143809914278 0.060046412881135
2.8432946393590157 0.200035717251653
2.9398390333905566 0.200035717251653
2.659691757676981 0.200035717251653
2.724175357825355 0.200035717251653
2.6404122154813323 0.1081527021225609
2.6834408400701517 0.1081527021225609
2.6799083620236455 0.1081527021225609
2.94017377663061 0.1081527021225609
3.0380828832280784 0.347285972729947
3.1806591149031913 0.347285972729947
2.731712605381812 0.347285972729947
2.941641559627064 0.347285972729947


==> plots/boxplot-rel-kernel-vertices-RG/jittered-data-256.dat <==
4.10272452805879 0.6691488768702907
3.6884167711141993 0.6691488768702907
3.9586083663596527 0.6691488768702907
3.9019420294298484 0.6691488768702907
4.336698946706246 0.6253949629520131
3.668392835425763 0.6253949629520131
3.931469665887361 0.6253949629520131
3.9379191098471535 0.6253949629520131
4.171135378449758 0.6500977125423538
3.865503252155878 0.6500977125423538
3.7779927069596755 0.6500977125423538
3.8449837413747288 0.6500977125423538
3.978165656837019 0.6670220312108821
4.337701247178716 0.6670220312108821
4.22238776707248 0.6670220312108821
3.8327276843348073 0.6670220312108821
4.043636191294785 0.7008183250882797
4.1411502276764 0.7008183250882797
4.221742866761599 0.7008183250882797
3.9596232879623856 0.7008183250882797
3.9240826788472796 0.6656686846597148
4.200730557115959 0.6656686846597148
3.948787371673084 0.6656686846597148
3.8109682516727537 0.6656686846597148
3.965085273647986 0.6255700090874957
4.327828484717842 0.6255700090874957
3.731925616163951 0.6255700090874957
3.971826515895409 0.6255700090874957
4.102977643272836 0.7500083111591607
3.9874659912010753 0.7500083111591607
3.7777299282777776 0.7500083111591607
3.6263823704617493 0.7500083111591607
4.1492437838525795 0.6629057343547675
4.0890516385175895 0.6629057343547675
3.630832487076898 0.6629057343547675
3.8489200907635905 0.6629057343547675
4.201475694657131 0.6669232521818753
4.096690283908465 0.6669232521818753
4.0339060869579795 0.6669232521818753
3.7421658323567866 0.6669232521818753
4.154720532249766 0.1331380883235207
3.978576191286853 0.1331380883235207
4.1336340596769725 0.1331380883235207
4.195067377542619 0.1331380883235207
3.799272041080934 0.3051448075910049
4.196496259823284 0.3051448075910049
3.835066288516292 0.3051448075910049
4.363011352838684 0.3051448075910049
3.715623708088389 0.0216677487459581
4.287788514058042 0.0216677487459581
3.6554103437825285 0.0216677487459581
3.817431863761108 0.0216677487459581
4.019576431571851 0.3797270976909235
4.061212137583446 0.3797270976909235
3.922176238771069 0.3797270976909235
3.7015237961703034 0.3797270976909235
3.814456064368535 0.9070598483085632
3.8375473778953664 0.9070598483085632
4.191417140919048 0.9070598483085632
4.306580743916506 0.9070598483085632
4.071557436614815 0.815790951047399
3.6515882242682705 0.815790951047399
4.219177353731283 0.815790951047399
3.85420294962994 0.815790951047399
3.8799178048121825 0.643463508229781
4.022639078234061 0.643463508229781
3.8117852856816663 0.643463508229781
4.314983565893027 0.643463508229781
3.74766606875561 0.4922365058606291
3.9361228003777997 0.4922365058606291
3.8422689621304045 0.4922365058606291
4.014875576651211 0.4922365058606291
4.055486352311783 0.431484039460054
4.095354766828632 0.431484039460054
4.023531852878479 0.431484039460054
3.9331033767516996 0.431484039460054
4.100945509282349 0.4891862026936324
3.927559657440113 0.4891862026936324
4.208912694290536 0.4891862026936324
4.216133068941243 0.4891862026936324
3.8441906260831167 0.014163433867422
3.903853242666831 0.014163433867422
4.096608179460165 0.014163433867422
3.742802475336743 0.014163433867422
4.147773948240194 0.571623537870567
3.9110708147355346 0.571623537870567
4.0682968560677555 0.571623537870567
3.7296498244234164 0.571623537870567
4.12619378957317 0.0144043841613598
3.890543395460275 0.0144043841613598
3.9794991821554238 0.0144043841613598
3.9363305506371518 0.0144043841613598
3.982536435996321 0.3093940209652797
4.146021724687333 0.3093940209652797
3.8636801326240584 0.3093940209652797
4.114040860673911 0.3093940209652797
3.6701665806247763 0.0029516561180448
3.8501388643466576 0.0029516561180448
4.183907267612534 0.0029516561180448
3.6643044085465477 0.0029516561180448
4.090856646461677 0.2410051969927975
3.644160099450879 0.2410051969927975
3.9786466512324252 0.2410051969927975
4.2914087827851075 0.2410051969927975
3.632582570498203 0.2683309358156114
4.020121015490442 0.2683309358156114
3.6748426222441473 0.2683309358156114
4.275332332112116 0.2683309358156114
4.139722391679749 0.5307769969082289
4.181465392511072 0.5307769969082289
4.1267556849594165 0.5307769969082289
3.629817590273609 0.5307769969082289
3.655883396693424 0.086851360366767
4.090657603016535 0.086851360366767
4.3747638441826835 0.086851360366767
4.279860429318845 0.086851360366767
4.149764355044028 0.6411839119770234
4.170324965756717 0.6411839119770234
3.7950152669512467 0.6411839119770234
4.188710450601859 0.6411839119770234
3.840943078647578 0.4063428122725995
3.704095200266795 0.4063428122725995
3.9706711716000687 0.4063428122725995
3.8726468293972136 0.4063428122725995
3.751191548988384 0.2209258937229392
3.9412824193835534 0.2209258937229392
4.297900732722907 0.2209258937229392
3.9514527049736268 0.2209258937229392
3.9604689214372937 0.0071134647410762
4.156620818083178 0.0071134647410762
4.018121402614219 0.0071134647410762
3.721917276506495 0.0071134647410762
4.307794298157978 0.1328618984472874
3.958093252121474 0.1328618984472874
4.21700330441902 0.1328618984472874
3.916656347516683 0.1328618984472874
4.230134514115519 0.1321184238097514
3.9171523120055896 0.1321184238097514
3.790119641249534 0.1321184238097514
3.7721460001875013 0.1321184238097514
4.330025983253133 0.1322581178797381
4.064897693935765 0.1322581178797381
3.6623449487936988 0.1322581178797381
3.916260697133537 0.1322581178797381
3.800521945393695 0.1126234403953281
3.6884927984569744 0.1126234403953281
3.7650669013910565 0.1126234403953281
3.6677428599996276 0.1126234403953281
4.103555221171077 0.3186727950967608
3.7550303986281017 0.3186727950967608
4.083084907182644 0.3186727950967608
4.084380060918423 0.3186727950967608
4.153692783054953 0.6967882837059951
4.009088987958574 0.6967882837059951
3.8383179927510986 0.6967882837059951
4.283093090446396 0.6967882837059951
3.8898033112926353 9.062870006285538e-05
3.968720743734054 9.062870006285538e-05
4.0989095737979095 9.062870006285538e-05
4.0120932236255875 9.062870006285538e-05
4.3423512614249 0.03975618785545
4.341038258078592 0.03975618785545
4.32231988795707 0.03975618785545
4.325557262248943 0.03975618785545
4.060720101676522 5.285065433116482e-07
3.992651547797502 5.285065433116482e-07
4.153087613036776 5.285065433116482e-07
3.786564694739101 5.285065433116482e-07
3.8244040294116464 0.0605612712692693
3.657855440224819 0.0605612712692693
3.7471431569185234 0.0605612712692693
3.627905912454108 0.0605612712692693
4.115970682392623 0.2016662070019751
3.7303052417767613 0.2016662070019751
4.215009509182039 0.2016662070019751
4.135377996911294 0.2016662070019751
4.353006845015872 0.1083133391274272
3.9223858652139185 0.1083133391274272
4.31604393508829 0.1083133391274272
3.9652781292396497 0.1083133391274272
3.8796278048771553 0.3576226256482736
3.70175415243779 0.3576226256482736
4.287124138803895 0.3576226256482736
4.22109261892194 0.3576226256482736


==> plots/boxplot-rel-kernel-vertices-RG/jittered-data-512.dat <==
4.867196732401295 0.6691783254353918
4.966808288694222 0.6691783254353918
4.868857599359936 0.6691783254353918
4.646621837403571 0.6691783254353918
4.658264394049338 0.6254277610451043
4.901528094411544 0.6254277610451043
4.782193496096588 0.6254277610451043
5.018385952407944 0.6254277610451043
4.765838776737215 0.6502089092877401
4.776216189849808 0.6502089092877401
5.129500910988223 0.6502089092877401
5.176701992571287 0.6502089092877401
4.859174071905579 0.6670804473003421
5.26999579957503 0.6670804473003421
4.815979380991783 0.6670804473003421
4.882955282211168 0.6670804473003421
5.159360292777206 0.7029723339987874
4.6583771759969075 0.7029723339987874
5.3256375950871435 0.7029723339987874
4.679253298840719 0.7029723339987874
4.970698294203546 0.6658395765619086
5.168453619470067 0.6658395765619086
4.660601401238599 0.6658395765619086
5.231752014227883 0.6658395765619086
5.35917000748356 0.6256312272472506
4.970383754596721 0.6256312272472506
4.713592727215676 0.6256312272472506
4.68610774674161 0.6256312272472506
4.699047827122351 0.750076130217912
5.199081030602357 0.750076130217912
4.935509636351389 0.750076130217912
5.314425618649273 0.750076130217912
4.955479832064864 0.6629573365548539
4.682857482608456 0.6629573365548539
4.9452016906385 0.6629573365548539
5.191120920069167 0.6629573365548539
5.247003820135096 0.6669886563328108
4.654513764896894 0.6669886563328108
4.76029204344225 0.6669886563328108
4.992510089017733 0.6669886563328108
4.721064108463707 0.1331799301191902
5.27831948145663 0.1331799301191902
5.325845666334612 0.1331799301191902
4.864697748765363 0.1331799301191902
4.951132761914015 0.3109998704278041
5.042790548315042 0.3109998704278041
4.839129343312692 0.3109998704278041
5.030806773094671 0.3109998704278041
4.775888784105338 0.0221048758668593
4.847480938457685 0.0221048758668593
4.9563377248907585 0.0221048758668593
5.078502426643357 0.0221048758668593
5.027123769564683 0.3797850288018371
4.820740982550455 0.3797850288018371
4.798840906563542 0.3797850288018371
4.714047677525533 0.3797850288018371
5.212620226919129 0.9073090553283693
4.699175574849785 0.9073090553283693
5.174663754634521 0.9073090553283693
4.811580271747324 0.9073090553283693
4.8384177380043365 0.8224683234435893
5.177062574758099 0.8224683234435893
5.119715593791227 0.8224683234435893
5.181441166636668 0.8224683234435893
5.011462294095771 0.6445398359121673
5.269321864748953 0.6445398359121673
4.716345418531604 0.6445398359121673
5.108897721054879 0.6445398359121673
4.713683234366492 0.5027536148847594
5.177962526109071 0.5027536148847594
4.89417849609384 0.5027536148847594
5.131161578278332 0.5027536148847594
5.1526129350809615 0.4414822340375905
5.120456343230794 0.4414822340375905
4.79116848524587 0.4414822340375905
5.248849914790515 0.4414822340375905
4.805102065567601 0.5000221062291348
5.013614972909084 0.5000221062291348
5.130984315615013 0.5000221062291348
4.8002023810885674 0.5000221062291348
5.096383792237955 0.0144822976767489
4.840123285997996 0.0144822976767489
4.75353678206329 0.0144822976767489
5.232311621394933 0.0144822976767489
5.039842077558021 0.5832369860956697
4.870913529956642 0.5832369860956697
5.064073210404155 0.5832369860956697
4.643964798070466 0.5832369860956697
4.722367142570246 0.0147052800518147
4.921685638773682 0.0147052800518147
5.356817434598309 0.0147052800518147
5.007855888407092 0.0147052800518147
4.682342153800171 0.3503170839193581
5.198780461437092 0.3503170839193581
5.2110829031939865 0.3503170839193581
5.206101630796142 0.3503170839193581
5.052123528535965 0.0044848886153648
5.146774053402097 0.0044848886153648
4.785093452233723 0.0044848886153648
5.174420443170491 0.0044848886153648
5.237130490506196 0.2513595325066606
5.19497490516644 0.2513595325066606
4.890096801939415 0.2513595325066606
5.0682710379317815 0.2513595325066606
5.096742018117379 0.2713085109077894
5.300607390242813 0.2713085109077894
4.706010421455 0.2713085109077894
5.2504503281378065 0.2713085109077894
5.019826668851779 0.5396714968619802
4.893960590413953 0.5396714968619802
4.9667021761203145 0.5396714968619802
4.634476624198054 0.5396714968619802
4.790055194248571 0.0897334159210588
5.114572565051004 0.0897334159210588
5.120636959815837 0.0897334159210588
4.996024205214735 0.0897334159210588
5.339994410447989 0.6642616271159015
4.985686316412103 0.6642616271159015
4.860457744659246 0.6642616271159015
5.260835629396731 0.6642616271159015
4.819368724547947 0.4239182990034136
5.078229494775762 0.4239182990034136
5.152564139241725 0.4239182990034136
5.241272224018838 0.4239182990034136
5.214026562637062 0.2225546225422435
4.913069247885283 0.2225546225422435
4.669385229472053 0.2225546225422435
4.653715899112582 0.2225546225422435
5.169845290931344 0.0071910052956674
5.346268536055138 0.0071910052956674
4.88237403070347 0.0071910052956674
4.955896323556636 0.0071910052956674
5.169348511806333 0.1496006016672043
5.11837343439041 0.1496006016672043
4.820079941363102 0.1496006016672043
5.128688634349027 0.1496006016672043
4.853676814680788 0.1548168721027266
4.892268429921529 0.1548168721027266
5.029634978947321 0.1548168721027266
5.174235367945048 0.1548168721027266
4.738412158675974 0.1547865437849005
4.641490408169704 0.1547865437849005
5.095872465863766 0.1547865437849005
4.643423508339377 0.1547865437849005
4.658722430537126 0.1320731609219974
4.7943316825416 0.1320731609219974
5.115407654978342 0.1320731609219974
4.674908823264522 0.1320731609219974
4.671804325719895 0.3205256818311686
5.354069933280213 0.3205256818311686
4.9419896703354125 0.3205256818311686
5.294321700494645 0.3205256818311686
4.787393212964573 0.697402564791956
4.951409884590962 0.697402564791956
4.893526350959866 0.697402564791956
4.757701652026227 0.697402564791956
4.8716098893139375 9.313456273740438e-05
5.365096864022035 9.313456273740438e-05
5.18548175734634 9.313456273740438e-05
4.912001209387369 9.313456273740438e-05
4.9319633257999484 0.0403001303013254
4.8228056758663 0.0403001303013254
5.023502508949119 0.0403001303013254
5.17672768410646 0.0403001303013254
5.139984961812951 5.285065433116482e-07
4.971987376505989 5.285065433116482e-07
4.656454285037118 5.285065433116482e-07
5.3161308548744515 5.285065433116482e-07
4.93170035232205 0.0611000659508506
4.917724150258949 0.0611000659508506
4.627332585866866 0.0611000659508506
4.728670410561435 0.0611000659508506
5.276640063125509 0.2028981151331694
5.010450947135977 0.2028981151331694
5.174326133167008 0.2028981151331694
4.736125914825019 0.2028981151331694
4.872538254991437 0.1085633684501558
5.255102417403398 0.1085633684501558
5.2404938908830685 0.1085633684501558
4.8100957010646805 0.1085633684501558
4.641481481249804 0.3660547176119976
5.229850230159203 0.3660547176119976
4.751633003779566 0.3660547176119976
5.215761044090671 0.3660547176119976


==> plots/boxplot-rel-kernel-vertices-RG/jittered-data-64.dat <==
1.9358134912079354 0.6691260892901528
2.113124646697509 0.6691260892901528
1.62614316639254 0.6691260892901528
1.769232155933507 0.6691260892901528
1.8758012679968763 0.6253607790240027
1.8045619701394688 0.6253607790240027
2.103049550846975 0.6253607790240027
1.9089860527423208 0.6253607790240027
2.281567543784763 0.6491864104795902
2.051113565682644 0.6491864104795902
1.9358047975127333 0.6491864104795902
1.9267003063393098 0.6491864104795902
2.1513722179502563 0.6669768282845142
1.9386699149693496 0.6669768282845142
2.121646916730363 0.6669768282845142
1.6600847644675987 0.6669768282845142
1.9590141422891225 0.6970709940515644
1.819420192585417 0.6970709940515644
1.7432649290917333 0.6970709940515644
2.020679847625711 0.6970709940515644
1.990449200801774 0.6651693598829924
2.04605369421082 0.6651693598829924
2.191613575444012 0.6651693598829924
2.287906365686526 0.6651693598829924
1.9959370027814651 0.6255189939543666
1.8590436848126548 0.6255189939543666
1.9751691765143926 0.6255189939543666
2.2317843930202717 0.6255189939543666
2.2812622486102034 0.7499531250623337
2.2343111992728195 0.7499531250623337
1.766000970538121 0.7499531250623337
2.374565269591498 0.7499531250623337
2.0998165699387252 0.6620892621608783
1.687600287631797 0.6620892621608783
2.1691657665959845 0.6620892621608783
2.365116110153846 0.6620892621608783
1.9263626166594077 0.6668621603925399
2.1338862539314762 0.6668621603925399
1.8621328529160068 0.6668621603925399
1.785143496548522 0.6668621603925399
2.162993107483278 0.1330397058179346
1.6267681735395154 0.1330397058179346
2.2420485578985616 0.1330397058179346
2.0212594826448447 0.1330397058179346
1.6983382563504945 0.2998488353693139
1.7141779210885595 0.2998488353693139
2.111949068672115 0.2998488353693139
2.2802403679252565 0.2998488353693139
1.8349870574951543 0.0208452067094996
2.3588863900800483 0.0208452067094996
1.7001355167977819 0.0208452067094996
2.2654535821980035 0.0208452067094996
1.9225221329981783 0.3795061678642095
1.6860090625761757 0.3795061678642095
1.8310353825644465 0.3795061678642095
1.9647336386134358 0.3795061678642095
2.2192561483892392 0.9067790508270264
2.2710199277279273 0.9067790508270264
1.7250654156519118 0.9067790508270264
2.015649146310649 0.9067790508270264
2.113087428612303 0.8029603953286463
1.8852897609497012 0.8029603953286463
2.2788978767829393 0.8029603953286463
1.8338073614122705 0.8029603953286463
1.6389307456591964 0.6397820504450393
1.6554974552564456 0.6397820504450393
2.1357475775834325 0.6397820504450393
2.0437668020727853 0.6397820504450393
2.334876915627497 0.4699955233698873
2.328829099801189 0.4699955233698873
2.307388383053827 0.4699955233698873
1.6565033989755058 0.4699955233698873
2.1868511175431475 0.4129784592090255
2.1509936131961447 0.4129784592090255
2.1165213985060474 0.4129784592090255
2.159268239387181 0.4129784592090255
2.302032612964498 0.4737235501279157
2.105105899844918 0.4737235501279157
1.904336947229192 0.4737235501279157
2.0284465877988653 0.4737235501279157
1.7808830777681186 0.0133121417422503
2.0653441285213576 0.0133121417422503
1.631672811536809 0.0133121417422503
1.738267380397991 0.0133121417422503
1.8750562910223998 0.5586808306352409
2.217217369194337 0.5586808306352409
2.1638745670786546 0.5586808306352409
1.8786919775200088 0.5586808306352409
2.090403581237414 0.013368696176977
1.655902212129657 0.013368696176977
1.747895409256682 0.013368696176977
2.361435552593979 0.013368696176977
1.8421481402269002 0.1853119226213432
1.921093987241218 0.1853119226213432
2.036363222429385 0.1853119226213432
1.8450552510930025 0.1853119226213432
1.9835485018632657 0.0012371991440063
1.804779562728968 0.0012371991440063
1.6611922717162209 0.0012371991440063
1.7596901367811668 0.0012371991440063
2.0172876737750736 0.2227466042874684
1.6781471630707605 0.2227466042874684
1.9273768598338201 0.2227466042874684
1.8713905325116151 0.2227466042874684
1.9360412067285817 0.264669609238436
1.699550253679026 0.264669609238436
2.306493165797585 0.264669609238436
1.9805034883529724 0.264669609238436
2.255636249470754 0.5191115143380638
2.3571720932367928 0.5191115143380638
1.8827386952433258 0.5191115143380638
1.9843148893639895 0.5191115143380638
2.149696468362964 0.0836924171565185
1.9449014926580213 0.0836924171565185
1.851427337164517 0.0836924171565185
2.1760632434139615 0.0836924171565185
2.295799833660931 0.4074684936141419
2.314766633323708 0.4074684936141419
2.0950565351051504 0.4074684936141419
1.906678509746409 0.4074684936141419
2.3559203911097706 0.3938244832234582
2.104158888125355 0.3938244832234582
1.6743760079579757 0.3938244832234582
1.6885021768400834 0.3938244832234582
2.1874021788373144 0.214938561613756
1.6708671174094745 0.214938561613756
1.6308882539984388 0.214938561613756
1.9203559638362822 0.214938561613756
2.014252796525997 0.0066984465454801
1.9614082141974158 0.0066984465454801
1.9914641033203644 0.0066984465454801
2.0636665264949556 0.0066984465454801
2.1344769255290936 0.0945626056505017
1.9422785551305668 0.0945626056505017
1.9012485922508193 0.0945626056505017
2.366344293574467 0.0945626056505017
1.8206874015846921 0.0932218966778544
2.2078251158813824 0.0932218966778544
1.948415768474033 0.0932218966778544
1.8938902865071543 0.0932218966778544
1.6728934617078715 0.0930151126926767
2.272684208226532 0.0930151126926767
2.151503112321453 0.0930151126926767
2.3022580306556955 0.0930151126926767
1.9637088445151507 0.0784257314026858
2.1326907251124525 0.0784257314026858
1.7141827149153919 0.0784257314026858
1.923465201201735 0.0784257314026858
1.780423980062812 0.311426072975517
1.6565760709179964 0.311426072975517
2.33597101344224 0.311426072975517
1.7869207763490178 0.311426072975517
1.7347658673560042 0.6949050191603029
1.7734775326684566 0.6949050191603029
1.908523973235723 0.6949050191603029
2.034793446736335 0.6949050191603029
1.7385007763546683 8.018760558556791e-05
2.3665174167393173 8.018760558556791e-05
2.3622419079089614 8.018760558556791e-05
1.7363015128145225 8.018760558556791e-05
1.9294301623759615 0.0371921376121917
2.134947112332502 0.0371921376121917
2.2832424371758213 0.0371921376121917
1.9965544436833915 0.0371921376121917
2.3127850045698612 5.285065433116482e-07
1.8668452361609795 5.285065433116482e-07
1.9988306686180628 5.285065433116482e-07
1.9989849438987566 5.285065433116482e-07
2.1275511134864704 0.0594391704837892
1.7764934815995903 0.0594391704837892
2.082327957812585 0.0594391704837892
1.789079822654117 0.0594391704837892
1.8801652362882741 0.198112094643469
2.346924847441011 0.198112094643469
2.2992560285232555 0.198112094643469
2.2385887856883455 0.198112094643469
1.6516011964070092 0.1080098318514503
1.7362751618464474 0.1080098318514503
1.8176614340539279 0.1080098318514503
2.2131249261418655 0.1080098318514503
2.2567499953080254 0.3392909473627803
2.062211135184666 0.3392909473627803
2.163598738832622 0.3392909473627803
2.2302915349813066 0.3392909473627803


==> plots/boxplot-rel-kernel-vertices-RG/unqualified-data-1.dat <==
0.6691131178983821
0.6691131178983821
0.6691131178983821
0.6691131178983821
0.625345996784863
0.625345996784863
0.625345996784863
0.625345996784863
0.6483211208631935
0.6483211208631935
0.6483211208631935
0.6483211208631935
0.6669573562546941
0.6669573562546941
0.6669573562546941
0.6669573562546941
0.6855722054027203
0.6855722054027203
0.6855722054027203
0.6855722054027203
0.5712589192555788
0.5712589192555788
0.5712589192555788
0.5712589192555788
0.6255074305241907
0.6255074305241907
0.6255074305241907
0.6255074305241907
0.7499325133876151
0.7499325133876151
0.7499325133876151
0.7499325133876151
0.6616571540180993
0.6616571540180993
0.6616571540180993
0.6616571540180993
0.6667234460944019
0.6667234460944019
0.6667234460944019
0.6667234460944019
0.0200123629561136
0.0200123629561136
0.0200123629561136
0.0200123629561136
0.2495315593593884
0.2495315593593884
0.2495315593593884
0.2495315593593884
0.0038423507397899
0.0038423507397899
0.0038423507397899
0.0038423507397899
0.0004765823379197
0.0004765823379197
0.0004765823379197
0.0004765823379197
0.5614231824874878
0.5614231824874878
0.5614231824874878
0.5614231824874878
0.360471052099041
0.360471052099041
0.360471052099041
0.360471052099041
1.7228497022190303e-05
1.7228497022190303e-05
1.7228497022190303e-05
1.7228497022190303e-05
0.2025666805110157
0.2025666805110157
0.2025666805110157
0.2025666805110157
0.1445276291954261
0.1445276291954261
0.1445276291954261
0.1445276291954261
0.1853190606685817
0.1853190606685817
0.1853190606685817
0.1853190606685817
0.0011538336586854
0.0011538336586854
0.0011538336586854
0.0011538336586854
0.2861324332541103
0.2861324332541103
0.2861324332541103
0.2861324332541103
0.000548539702455
0.000548539702455
0.000548539702455
0.000548539702455
9.630142897563253e-06
9.630142897563253e-06
9.630142897563253e-06
9.630142897563253e-06
3.938211464600819e-05
3.938211464600819e-05
3.938211464600819e-05
3.938211464600819e-05
0.1958728850761275
0.1958728850761275
0.1958728850761275
0.1958728850761275
0.2250152925610173
0.2250152925610173
0.2250152925610173
0.2250152925610173
0.198831778919671
0.198831778919671
0.198831778919671
0.198831778919671
0.0149631208017025
0.0149631208017025
0.0149631208017025
0.0149631208017025
0.1233327449444524
0.1233327449444524
0.1233327449444524
0.1233327449444524
0.3227600770840579
0.3227600770840579
0.3227600770840579
0.3227600770840579
0.0460329577373461
0.0460329577373461
0.0460329577373461
0.0460329577373461
2.555313730846161e-05
2.555313730846161e-05
2.555313730846161e-05
2.555313730846161e-05
0.0495703758282846
0.0495703758282846
0.0495703758282846
0.0495703758282846
0.0532712307415181
0.0532712307415181
0.0532712307415181
0.0532712307415181
0.0542444940317546
0.0542444940317546
0.0542444940317546
0.0542444940317546
0.0480456433249246
0.0480456433249246
0.0480456433249246
0.0480456433249246
0.0143723526689964
0.0143723526689964
0.0143723526689964
0.0143723526689964
0.5365331886332889
0.5365331886332889
0.5365331886332889
0.5365331886332889
2.505862674548997e-06
2.505862674548997e-06
2.505862674548997e-06
2.505862674548997e-06
0.002313358655127
0.002313358655127
0.002313358655127
0.002313358655127
1.5343738354209146e-07
1.5343738354209146e-07
1.5343738354209146e-07
1.5343738354209146e-07
0.003846012566434
0.003846012566434
0.003846012566434
0.003846012566434
0.1368757105785533
0.1368757105785533
0.1368757105785533
0.1368757105785533
0.0887881727352787
0.0887881727352787
0.0887881727352787
0.0887881727352787
0.1120805095649484
0.1120805095649484
0.1120805095649484
0.1120805095649484


==> plots/boxplot-rel-kernel-vertices-RG/unqualified-data-1024.dat <==
0.6692417800816216
0.6692417800816216
0.6692417800816216
0.6692417800816216
0.6255192261497811
0.6255192261497811
0.6255192261497811
0.6255192261497811
0.6504338590255331
0.6504338590255331
0.6504338590255331
0.6504338590255331
0.6671882388939887
0.6671882388939887
0.6671882388939887
0.6671882388939887
0.7047912197738514
0.7047912197738514
0.7047912197738514
0.7047912197738514
0.6660645397300309
0.6660645397300309
0.6660645397300309
0.6660645397300309
0.6257631863916112
0.6257631863916112
0.6257631863916112
0.6257631863916112
0.7502084438717501
0.7502084438717501
0.7502084438717501
0.7502084438717501
0.6630267825063719
0.6630267825063719
0.6630267825063719
0.6630267825063719
0.667121620815482
0.667121620815482
0.667121620815482
0.667121620815482
0.1332632796442963
0.1332632796442963
0.1332632796442963
0.1332632796442963
0.3220903182837448
0.3220903182837448
0.3220903182837448
0.3220903182837448
0.0224461931574711
0.0224461931574711
0.0224461931574711
0.0224461931574711
0.3799822104712821
0.3799822104712821
0.3799822104712821
0.3799822104712821
0.9076443910598756
0.9076443910598756
0.9076443910598756
0.9076443910598756
0.8366703875604645
0.8366703875604645
0.8366703875604645
0.8366703875604645
0.6457431104147171
0.6457431104147171
0.6457431104147171
0.6457431104147171
0.5142749345087796
0.5142749345087796
0.5142749345087796
0.5142749345087796
0.4576534066042852
0.4576534066042852
0.4576534066042852
0.4576534066042852
0.5100407725133458
0.5100407725133458
0.5100407725133458
0.5100407725133458
0.0147395257441965
0.0147395257441965
0.0147395257441965
0.0147395257441965
0.5906621958589551
0.5906621958589551
0.5906621958589551
0.5906621958589551
0.0149417539156513
0.0149417539156513
0.0149417539156513
0.0149417539156513
0.3849365304796315
0.3849365304796315
0.3849365304796315
0.3849365304796315
0.0060398146504136
0.0060398146504136
0.0060398146504136
0.0060398146504136
0.2750639424992903
0.2750639424992903
0.2750639424992903
0.2750639424992903
0.276287233069189
0.276287233069189
0.276287233069189
0.276287233069189
0.5483534498536772
0.5483534498536772
0.5483534498536772
0.5483534498536772
0.093003860019026
0.093003860019026
0.093003860019026
0.093003860019026
0.673312702948196
0.673312702948196
0.673312702948196
0.673312702948196
0.4530073188224752
0.4530073188224752
0.4530073188224752
0.4530073188224752
0.2240530766351394
0.2240530766351394
0.2240530766351394
0.2240530766351394
0.0072914555595696
0.0072914555595696
0.0072914555595696
0.0072914555595696
0.1680317483256208
0.1680317483256208
0.1680317483256208
0.1680317483256208
0.1829211132882146
0.1829211132882146
0.1829211132882146
0.1829211132882146
0.183304352940744
0.183304352940744
0.183304352940744
0.183304352940744
0.1522635057036039
0.1522635057036039
0.1522635057036039
0.1522635057036039
0.3219354600479291
0.3219354600479291
0.3219354600479291
0.3219354600479291
0.6977828923636226
0.6977828923636226
0.6977828923636226
0.6977828923636226
9.355220651649588e-05
9.355220651649588e-05
9.355220651649588e-05
9.355220651649588e-05
0.040823084614241
0.040823084614241
0.040823084614241
0.040823084614241
5.285065433116482e-07
5.285065433116482e-07
5.285065433116482e-07
5.285065433116482e-07
0.0617876881982069
0.0617876881982069
0.0617876881982069
0.0617876881982069
0.2047371455843945
0.2047371455843945
0.2047371455843945
0.2047371455843945
0.1092866243335369
0.1092866243335369
0.1092866243335369
0.1092866243335369
0.3769958955929955
0.3769958955929955
0.3769958955929955
0.3769958955929955


==> plots/boxplot-rel-kernel-vertices-RG/unqualified-data-128.dat <==
0.6691359054785199
0.6691359054785199
0.6691359054785199
0.6691359054785199
0.6253727895933037
0.6253727895933037
0.6253727895933037
0.6253727895933037
0.6497890457146436
0.6497890457146436
0.6497890457146436
0.6497890457146436
0.6669963003143342
0.6669963003143342
0.6669963003143342
0.6669963003143342
0.6984456929488804
0.6984456929488804
0.6984456929488804
0.6984456929488804
0.6654597426074232
0.6654597426074232
0.6654597426074232
0.6654597426074232
0.6255346385951929
0.6255346385951929
0.6255346385951929
0.6255346385951929
0.7499704122733879
0.7499704122733879
0.7499704122733879
0.7499704122733879
0.6625751426897285
0.6625751426897285
0.6625751426897285
0.6625751426897285
0.6668815660197406
0.6668815660197406
0.6668815660197406
0.6668815660197406
0.1330925300410103
0.1330925300410103
0.1330925300410103
0.1330925300410103
0.301721938419396
0.301721938419396
0.301721938419396
0.301721938419396
0.0212595737659129
0.0212595737659129
0.0212595737659129
0.0212595737659129
0.3795061678642095
0.3795061678642095
0.3795061678642095
0.3795061678642095
0.906908631324768
0.906908631324768
0.906908631324768
0.906908631324768
0.8087610729229906
0.8087610729229906
0.8087610729229906
0.8087610729229906
0.6418657918217231
0.6418657918217231
0.6418657918217231
0.6418657918217231
0.4765666362915149
0.4765666362915149
0.4765666362915149
0.4765666362915149
0.42144311298989
0.42144311298989
0.42144311298989
0.42144311298989
0.4813481194993424
0.4813481194993424
0.4813481194993424
0.4813481194993424
0.013784387804074
0.013784387804074
0.013784387804074
0.013784387804074
0.565014968033429
0.565014968033429
0.565014968033429
0.565014968033429
0.0139384501220684
0.0139384501220684
0.0139384501220684
0.0139384501220684
0.2433110632457341
0.2433110632457341
0.2433110632457341
0.2433110632457341
0.001764852730916
0.001764852730916
0.001764852730916
0.001764852730916
0.2288991100984306
0.2288991100984306
0.2288991100984306
0.2288991100984306
0.2669289703951809
0.2669289703951809
0.2669289703951809
0.2669289703951809
0.5254042820340744
0.5254042820340744
0.5254042820340744
0.5254042820340744
0.0851760502059783
0.0851760502059783
0.0851760502059783
0.0851760502059783
0.5463319469420327
0.5463319469420327
0.5463319469420327
0.5463319469420327
0.3966969566861431
0.3966969566861431
0.3966969566861431
0.3966969566861431
0.2182219563019662
0.2182219563019662
0.2182219563019662
0.2182219563019662
0.0068570522253258
0.0068570522253258
0.0068570522253258
0.0068570522253258
0.1138038455001664
0.1138038455001664
0.1138038455001664
0.1138038455001664
0.1139940372689074
0.1139940372689074
0.1139940372689074
0.1139940372689074
0.1122965705105818
0.1122965705105818
0.1122965705105818
0.1122965705105818
0.0938759360164415
0.0938759360164415
0.0938759360164415
0.0938759360164415
0.3159483378376511
0.3159483378376511
0.3159483378376511
0.3159483378376511
0.6961611413011858
0.6961611413011858
0.6961611413011858
0.6961611413011858
8.81228373883064e-05
8.81228373883064e-05
8.81228373883064e-05
8.81228373883064e-05
0.0386817120486458
0.0386817120486458
0.0386817120486458
0.0386817120486458
5.285065433116482e-07
5.285065433116482e-07
5.285065433116482e-07
5.285065433116482e-07
0.060046412881135
0.060046412881135
0.060046412881135
0.060046412881135
0.200035717251653
0.200035717251653
0.200035717251653
0.200035717251653
0.1081527021225609
0.1081527021225609
0.1081527021225609
0.1081527021225609
0.347285972729947
0.347285972729947
0.347285972729947
0.347285972729947


==> plots/boxplot-rel-kernel-vertices-RG/unqualified-data-256.dat <==
0.6691488768702907
0.6691488768702907
0.6691488768702907
0.6691488768702907
0.6253949629520131
0.6253949629520131
0.6253949629520131
0.6253949629520131
0.6500977125423538
0.6500977125423538
0.6500977125423538
0.6500977125423538
0.6670220312108821
0.6670220312108821
0.6670220312108821
0.6670220312108821
0.7008183250882797
0.7008183250882797
0.7008183250882797
0.7008183250882797
0.6656686846597148
0.6656686846597148
0.6656686846597148
0.6656686846597148
0.6255700090874957
0.6255700090874957
0.6255700090874957
0.6255700090874957
0.7500083111591607
0.7500083111591607
0.7500083111591607
0.7500083111591607
0.6629057343547675
0.6629057343547675
0.6629057343547675
0.6629057343547675
0.6669232521818753
0.6669232521818753
0.6669232521818753
0.6669232521818753
0.1331380883235207
0.1331380883235207
0.1331380883235207
0.1331380883235207
0.3051448075910049
0.3051448075910049
0.3051448075910049
0.3051448075910049
0.0216677487459581
0.0216677487459581
0.0216677487459581
0.0216677487459581
0.3797270976909235
0.3797270976909235
0.3797270976909235
0.3797270976909235
0.9070598483085632
0.9070598483085632
0.9070598483085632
0.9070598483085632
0.815790951047399
0.815790951047399
0.815790951047399
0.815790951047399
0.643463508229781
0.643463508229781
0.643463508229781
0.643463508229781
0.4922365058606291
0.4922365058606291
0.4922365058606291
0.4922365058606291
0.431484039460054
0.431484039460054
0.431484039460054
0.431484039460054
0.4891862026936324
0.4891862026936324
0.4891862026936324
0.4891862026936324
0.014163433867422
0.014163433867422
0.014163433867422
0.014163433867422
0.571623537870567
0.571623537870567
0.571623537870567
0.571623537870567
0.0144043841613598
0.0144043841613598
0.0144043841613598
0.0144043841613598
0.3093940209652797
0.3093940209652797
0.3093940209652797
0.3093940209652797
0.0029516561180448
0.0029516561180448
0.0029516561180448
0.0029516561180448
0.2410051969927975
0.2410051969927975
0.2410051969927975
0.2410051969927975
0.2683309358156114
0.2683309358156114
0.2683309358156114
0.2683309358156114
0.5307769969082289
0.5307769969082289
0.5307769969082289
0.5307769969082289
0.086851360366767
0.086851360366767
0.086851360366767
0.086851360366767
0.6411839119770234
0.6411839119770234
0.6411839119770234
0.6411839119770234
0.4063428122725995
0.4063428122725995
0.4063428122725995
0.4063428122725995
0.2209258937229392
0.2209258937229392
0.2209258937229392
0.2209258937229392
0.0071134647410762
0.0071134647410762
0.0071134647410762
0.0071134647410762
0.1328618984472874
0.1328618984472874
0.1328618984472874
0.1328618984472874
0.1321184238097514
0.1321184238097514
0.1321184238097514
0.1321184238097514
0.1322581178797381
0.1322581178797381
0.1322581178797381
0.1322581178797381
0.1126234403953281
0.1126234403953281
0.1126234403953281
0.1126234403953281
0.3186727950967608
0.3186727950967608
0.3186727950967608
0.3186727950967608
0.6967882837059951
0.6967882837059951
0.6967882837059951
0.6967882837059951
9.062870006285538e-05
9.062870006285538e-05
9.062870006285538e-05
9.062870006285538e-05
0.03975618785545
0.03975618785545
0.03975618785545
0.03975618785545
5.285065433116482e-07
5.285065433116482e-07
5.285065433116482e-07
5.285065433116482e-07
0.0605612712692693
0.0605612712692693
0.0605612712692693
0.0605612712692693
0.2016662070019751
0.2016662070019751
0.2016662070019751
0.2016662070019751
0.1083133391274272
0.1083133391274272
0.1083133391274272
0.1083133391274272
0.3576226256482736
0.3576226256482736
0.3576226256482736
0.3576226256482736


==> plots/boxplot-rel-kernel-vertices-RG/unqualified-data-512.dat <==
0.6691783254353918
0.6691783254353918
0.6691783254353918
0.6691783254353918
0.6254277610451043
0.6254277610451043
0.6254277610451043
0.6254277610451043
0.6502089092877401
0.6502089092877401
0.6502089092877401
0.6502089092877401
0.6670804473003421
0.6670804473003421
0.6670804473003421
0.6670804473003421
0.7029723339987874
0.7029723339987874
0.7029723339987874
0.7029723339987874
0.6658395765619086
0.6658395765619086
0.6658395765619086
0.6658395765619086
0.6256312272472506
0.6256312272472506
0.6256312272472506
0.6256312272472506
0.750076130217912
0.750076130217912
0.750076130217912
0.750076130217912
0.6629573365548539
0.6629573365548539
0.6629573365548539
0.6629573365548539
0.6669886563328108
0.6669886563328108
0.6669886563328108
0.6669886563328108
0.1331799301191902
0.1331799301191902
0.1331799301191902
0.1331799301191902
0.3109998704278041
0.3109998704278041
0.3109998704278041
0.3109998704278041
0.0221048758668593
0.0221048758668593
0.0221048758668593
0.0221048758668593
0.3797850288018371
0.3797850288018371
0.3797850288018371
0.3797850288018371
0.9073090553283693
0.9073090553283693
0.9073090553283693
0.9073090553283693
0.8224683234435893
0.8224683234435893
0.8224683234435893
0.8224683234435893
0.6445398359121673
0.6445398359121673
0.6445398359121673
0.6445398359121673
0.5027536148847594
0.5027536148847594
0.5027536148847594
0.5027536148847594
0.4414822340375905
0.4414822340375905
0.4414822340375905
0.4414822340375905
0.5000221062291348
0.5000221062291348
0.5000221062291348
0.5000221062291348
0.0144822976767489
0.0144822976767489
0.0144822976767489
0.0144822976767489
0.5832369860956697
0.5832369860956697
0.5832369860956697
0.5832369860956697
0.0147052800518147
0.0147052800518147
0.0147052800518147
0.0147052800518147
0.3503170839193581
0.3503170839193581
0.3503170839193581
0.3503170839193581
0.0044848886153648
0.0044848886153648
0.0044848886153648
0.0044848886153648
0.2513595325066606
0.2513595325066606
0.2513595325066606
0.2513595325066606
0.2713085109077894
0.2713085109077894
0.2713085109077894
0.2713085109077894
0.5396714968619802
0.5396714968619802
0.5396714968619802
0.5396714968619802
0.0897334159210588
0.0897334159210588
0.0897334159210588
0.0897334159210588
0.6642616271159015
0.6642616271159015
0.6642616271159015
0.6642616271159015
0.4239182990034136
0.4239182990034136
0.4239182990034136
0.4239182990034136
0.2225546225422435
0.2225546225422435
0.2225546225422435
0.2225546225422435
0.0071910052956674
0.0071910052956674
0.0071910052956674
0.0071910052956674
0.1496006016672043
0.1496006016672043
0.1496006016672043
0.1496006016672043
0.1548168721027266
0.1548168721027266
0.1548168721027266
0.1548168721027266
0.1547865437849005
0.1547865437849005
0.1547865437849005
0.1547865437849005
0.1320731609219974
0.1320731609219974
0.1320731609219974
0.1320731609219974
0.3205256818311686
0.3205256818311686
0.3205256818311686
0.3205256818311686
0.697402564791956
0.697402564791956
0.697402564791956
0.697402564791956
9.313456273740438e-05
9.313456273740438e-05
9.313456273740438e-05
9.313456273740438e-05
0.0403001303013254
0.0403001303013254
0.0403001303013254
0.0403001303013254
5.285065433116482e-07
5.285065433116482e-07
5.285065433116482e-07
5.285065433116482e-07
0.0611000659508506
0.0611000659508506
0.0611000659508506
0.0611000659508506
0.2028981151331694
0.2028981151331694
0.2028981151331694
0.2028981151331694
0.1085633684501558
0.1085633684501558
0.1085633684501558
0.1085633684501558
0.3660547176119976
0.3660547176119976
0.3660547176119976
0.3660547176119976


==> plots/boxplot-rel-kernel-vertices-RG/unqualified-data-64.dat <==
0.6691260892901528
0.6691260892901528
0.6691260892901528
0.6691260892901528
0.6253607790240027
0.6253607790240027
0.6253607790240027
0.6253607790240027
0.6491864104795902
0.6491864104795902
0.6491864104795902
0.6491864104795902
0.6669768282845142
0.6669768282845142
0.6669768282845142
0.6669768282845142
0.6970709940515644
0.6970709940515644
0.6970709940515644
0.6970709940515644
0.6651693598829924
0.6651693598829924
0.6651693598829924
0.6651693598829924
0.6255189939543666
0.6255189939543666
0.6255189939543666
0.6255189939543666
0.7499531250623337
0.7499531250623337
0.7499531250623337
0.7499531250623337
0.6620892621608783
0.6620892621608783
0.6620892621608783
0.6620892621608783
0.6668621603925399
0.6668621603925399
0.6668621603925399
0.6668621603925399
0.1330397058179346
0.1330397058179346
0.1330397058179346
0.1330397058179346
0.2998488353693139
0.2998488353693139
0.2998488353693139
0.2998488353693139
0.0208452067094996
0.0208452067094996
0.0208452067094996
0.0208452067094996
0.3795061678642095
0.3795061678642095
0.3795061678642095
0.3795061678642095
0.9067790508270264
0.9067790508270264
0.9067790508270264
0.9067790508270264
0.8029603953286463
0.8029603953286463
0.8029603953286463
0.8029603953286463
0.6397820504450393
0.6397820504450393
0.6397820504450393
0.6397820504450393
0.4699955233698873
0.4699955233698873
0.4699955233698873
0.4699955233698873
0.4129784592090255
0.4129784592090255
0.4129784592090255
0.4129784592090255
0.4737235501279157
0.4737235501279157
0.4737235501279157
0.4737235501279157
0.0133121417422503
0.0133121417422503
0.0133121417422503
0.0133121417422503
0.5586808306352409
0.5586808306352409
0.5586808306352409
0.5586808306352409
0.013368696176977
0.013368696176977
0.013368696176977
0.013368696176977
0.1853119226213432
0.1853119226213432
0.1853119226213432
0.1853119226213432
0.0012371991440063
0.0012371991440063
0.0012371991440063
0.0012371991440063
0.2227466042874684
0.2227466042874684
0.2227466042874684
0.2227466042874684
0.264669609238436
0.264669609238436
0.264669609238436
0.264669609238436
0.5191115143380638
0.5191115143380638
0.5191115143380638
0.5191115143380638
0.0836924171565185
0.0836924171565185
0.0836924171565185
0.0836924171565185
0.4074684936141419
0.4074684936141419
0.4074684936141419
0.4074684936141419
0.3938244832234582
0.3938244832234582
0.3938244832234582
0.3938244832234582
0.214938561613756
0.214938561613756
0.214938561613756
0.214938561613756
0.0066984465454801
0.0066984465454801
0.0066984465454801
0.0066984465454801
0.0945626056505017
0.0945626056505017
0.0945626056505017
0.0945626056505017
0.0932218966778544
0.0932218966778544
0.0932218966778544
0.0932218966778544
0.0930151126926767
0.0930151126926767
0.0930151126926767
0.0930151126926767
0.0784257314026858
0.0784257314026858
0.0784257314026858
0.0784257314026858
0.311426072975517
0.311426072975517
0.311426072975517
0.311426072975517
0.6949050191603029
0.6949050191603029
0.6949050191603029
0.6949050191603029
8.018760558556791e-05
8.018760558556791e-05
8.018760558556791e-05
8.018760558556791e-05
0.0371921376121917
0.0371921376121917
0.0371921376121917
0.0371921376121917
5.285065433116482e-07
5.285065433116482e-07
5.285065433116482e-07
5.285065433116482e-07
0.0594391704837892
0.0594391704837892
0.0594391704837892
0.0594391704837892
0.198112094643469
0.198112094643469
0.198112094643469
0.198112094643469
0.1080098318514503
0.1080098318514503
0.1080098318514503
0.1080098318514503
0.3392909473627803
0.3392909473627803
0.3392909473627803
0.3392909473627803


==> plots/boxplot-rel-kernel-vertices-aRG/jittered-data-1.dat <==
1.258316388643786 0.6691131178983821
1.193465802205227 0.6691131178983821
0.9404286856231338 0.6691131178983821
0.8191875627197225 0.6691131178983821
1.0084560410264563 0.625345996784863
0.9287006030878107 0.625345996784863
1.2128489417760795 0.625345996784863
0.8524845445591955 0.625345996784863
0.9824477156142668 0.6483211208631935
1.0625365295912734 0.6483211208631935
1.3060846638965014 0.6483211208631935
1.0035151418630428 0.6483211208631935
0.8363783832997779 0.6669573562546941
1.191853153117918 0.6669573562546941
1.0887767475064987 0.6669573562546941
0.8128797560218304 0.6669573562546941
1.30730969197618 0.6855722054027203
1.3620891070282397 0.6855722054027203
1.2326629269974423 0.6855722054027203
1.301624462829687 0.6855722054027203
0.8576106769894994 0.5712589192555788
1.1723738111950965 0.5712589192555788
1.299128715975995 0.5712589192555788
1.137987948936581 0.5712589192555788
0.979107036589535 0.6255074305241907
0.7005259060512743 0.6255074305241907
0.9506288765903378 0.6255074305241907
1.0831652300828511 0.6255074305241907
1.3097582899284237 0.7499325133876151
1.3499547758280692 0.7499325133876151
0.9827573324145378 0.7499325133876151
1.27398244582873 0.7499325133876151
0.8203692327939696 0.6616571540180993
1.2287708702597668 0.6616571540180993
1.036524477876692 0.6616571540180993
0.6355312751230142 0.6616571540180993
1.1647785148029657 0.6667234460944019
0.9241176566682016 0.6667234460944019
1.2436337328611748 0.6667234460944019
1.1261149009238882 0.6667234460944019
0.6258571144858212 0.0200123629561136
0.9951833998489935 0.0200123629561136
1.2757020816195856 0.0200123629561136
0.807933157665349 0.0200123629561136
0.8689032720605425 0.2495315593593884
1.277853424081491 0.2495315593593884
0.7683003186267929 0.2495315593593884
1.050633055465504 0.2495315593593884
0.8039619464614152 0.0038423507397899
1.3506551877176074 0.0038423507397899
1.2273846019599026 0.0038423507397899
0.9609771785766777 0.0038423507397899
0.6853343639144016 0.0004765823379197
0.8650409535044093 0.0004765823379197
1.0059554818904304 0.0004765823379197
1.32462536817018 0.0004765823379197
0.7067933844483277 0.5614231824874878
1.0384504345679133 0.5614231824874878
1.1549210574001672 0.5614231824874878
1.0355806834963177 0.5614231824874878
1.235850147468502 0.360471052099041
1.030212705227743 0.360471052099041
1.3478789094803507 0.360471052099041
1.0773892209710372 0.360471052099041
1.0657127981315773 1.7228497022190303e-05
0.9587417697066372 1.7228497022190303e-05
1.0722151461873297 1.7228497022190303e-05
0.9136758594794954 1.7228497022190303e-05
1.0567382606236664 0.2025666805110157
0.8427471268020685 0.2025666805110157
0.7670434964157671 0.2025666805110157
0.7650471461916664 0.2025666805110157
1.084579884901455 0.1445276291954261
1.1174945417422215 0.1445276291954261
0.9823982440070356 0.1445276291954261
0.6923682708966953 0.1445276291954261
1.1932029414748275 0.1853190606685817
1.282577778117081 0.1853190606685817
1.3175357619597103 0.1853190606685817
1.2568451673551368 0.1853190606685817
1.2986298410184092 0.0011538336586854
1.3173118298651327 0.0011538336586854
1.0304499437110408 0.0011538336586854
0.9184720376759686 0.0011538336586854
1.1539625498908048 0.2861324332541103
0.8317255909840954 0.2861324332541103
1.233721531380909 0.2861324332541103
1.2621144738897754 0.2861324332541103
1.2962792255700064 0.000548539702455
1.06735088764837 0.000548539702455
1.3373236549240906 0.000548539702455
1.0597712580592045 0.000548539702455
0.9629223299733664 9.630142897563253e-06
1.1201840339667917 9.630142897563253e-06
1.3721933795151795 9.630142897563253e-06
1.312705913460592 9.630142897563253e-06
1.2199938130976682 3.938211464600819e-05
0.6867797411474855 3.938211464600819e-05
1.084587328780534 3.938211464600819e-05
0.9898331514768751 3.938211464600819e-05
1.0976105053086047 0.1958728850761275
1.2588081817536363 0.1958728850761275
0.8072767165463922 0.1958728850761275
1.173616915593136 0.1958728850761275
0.7128507199063885 0.2250152925610173
0.7903454026508714 0.2250152925610173
1.2209372287829319 0.2250152925610173
0.8744021119147416 0.2250152925610173
1.2369348224002445 0.198831778919671
0.7004556401620722 0.198831778919671
0.7347688666842279 0.198831778919671
1.1482529801434291 0.198831778919671
0.6589255508992092 0.0149631208017025
1.055399527591875 0.0149631208017025
1.3075120110242797 0.0149631208017025
1.025648476195543 0.0149631208017025
1.1354418494216922 0.1233327449444524
0.6450225959966539 0.1233327449444524
1.1012499324335936 0.1233327449444524
1.0797538133156643 0.1233327449444524
1.0569647110236555 0.3227600770840579
0.9184070569921201 0.3227600770840579
0.9026049552513906 0.3227600770840579
1.3603874879854514 0.3227600770840579
0.6522940282086144 0.0460329577373461
0.6412273823912681 0.0460329577373461
1.3457734601797084 0.0460329577373461
0.7637289560480788 0.0460329577373461
0.7179213733183238 2.555313730846161e-05
0.7829323824149849 2.555313730846161e-05
1.2255599427656358 2.555313730846161e-05
1.3277268689834356 2.555313730846161e-05
0.6420869317514938 0.0495703758282846
0.9442141239751128 0.0495703758282846
0.7011251645306273 0.0495703758282846
0.819939917344624 0.0495703758282846
0.7906219534872381 0.0532712307415181
1.110194289876492 0.0532712307415181
0.8877204755473992 0.0532712307415181
0.7602384261472659 0.0532712307415181
1.0027273789074154 0.0542444940317546
0.6545340303135193 0.0542444940317546
0.700690930891725 0.0542444940317546
1.3661763615418758 0.0542444940317546
0.7745168428502972 0.0480456433249246
0.8939164759837014 0.0480456433249246
1.1736987296690204 0.0480456433249246
1.2537449238950622 0.0480456433249246
1.3138615464964984 0.0143723526689964
0.7520684545731008 0.0143723526689964
1.1294804226797894 0.0143723526689964
1.3499116772823874 0.0143723526689964
0.6685382078698741 0.5365331886332889
1.1321513382245336 0.5365331886332889
1.2590684452762124 0.5365331886332889
0.881734405808938 0.5365331886332889
0.8130155044638337 2.505862674548997e-06
1.0725935451020583 2.505862674548997e-06
0.9567355252743093 2.505862674548997e-06
0.7561146133385809 2.505862674548997e-06
0.978719061322216 0.002313358655127
0.932429046743166 0.002313358655127
1.0518345546432102 0.002313358655127
1.006450097546975 0.002313358655127
0.8585845007501551 1.5343738354209146e-07
0.8928637619426971 1.5343738354209146e-07
1.2532458807767344 1.5343738354209146e-07
0.8131994986166028 1.5343738354209146e-07
1.045450164140143 0.003846012566434
0.6343272391219859 0.003846012566434
1.1811807830579977 0.003846012566434
0.8769374158550954 0.003846012566434
0.6592723701763125 0.1368757105785533
0.8356623731637611 0.1368757105785533
0.8050978058697655 0.1368757105785533
1.3398470048708493 0.1368757105785533
0.8891691711366305 0.0887881727352787
0.8409084361423 0.0887881727352787
0.8944008979403097 0.0887881727352787
1.3351793767434184 0.0887881727352787
1.1003108891869395 0.1120805095649484
1.0908076342140005 0.1120805095649484
1.1617145127260922 0.1120805095649484
0.9160129264843793 0.1120805095649484


==> plots/boxplot-rel-kernel-vertices-aRG/jittered-data-1024.dat <==
6.137744422413831 0.6692333662058785
5.751236070233171 0.6692337167840344
5.683866482752435 0.6692337167840344
6.320737072441717 0.6692333662058785
6.0734087979625455 0.6255192261497811
6.0903826297923835 0.6255192261497811
5.96813385212854 0.6255192261497811
5.737553232991717 0.6255192261497811
6.076477434709941 0.6504338590255331
5.814354660028128 0.6504338590255331
6.229420992013156 0.6504338590255331
6.174539216104062 0.6504338590255331
5.645450388784134 0.6671882388939887
6.324317257233776 0.6671882388939887
5.652237036245008 0.6671882388939887
5.692214489123031 0.6671882388939887
5.844550920678184 0.7047936984952674
5.738106795352605 0.7047922112624178
5.802108812187452 0.7047912197738514
5.891857116458666 0.7047927070067009
6.176624786591035 0.6658649433286404
5.928533520573633 0.6658689486075982
5.827379816044069 0.6658676135146122
5.994234865220752 0.6658656108751334
5.91944493734157 0.6257631863916112
5.858073148114655 0.6257631863916112
6.300406243400058 0.6257631863916112
6.037836338219703 0.6257631863916112
6.357995633231075 0.7502064491935516
6.204684307045079 0.7502071140862845
6.052874473214683 0.7502064491935516
5.821834941957648 0.7502064491935516
6.140132742216629 0.6630267825063719
5.966938289227329 0.6630267825063719
6.166040786281315 0.6630267825063719
5.927834106683296 0.6630267825063719
5.997003777238461 0.6671151522730817
5.640512825584317 0.6671151522730817
6.179968876740039 0.6671151522730817
5.650705158266723 0.6671151522730817
6.13554403938573 0.1330754091465747
6.061502771653472 0.1330770794777392
6.206938208616095 0.1330729036498281
5.842333199428062 0.1330789168420201
6.139583111342497 0.3218592251512339
5.780323481723278 0.3218984001856835
6.021954001018373 0.3219021813899065
5.880210284438385 0.3218557517194476
6.35884091351776 0.0224274495749516
6.353899918034489 0.0224380765168265
5.78172730160502 0.0224330559143659
6.049528676914372 0.0224333069444889
5.872082014408704 0.379986888138623
6.351403640265211 0.379985808676929
6.318394461139924 0.3799865283180583
6.064609389792367 0.379986348407776
6.16506334133137 0.9072830677032472
6.135993567531802 0.9072796702384948
5.89001672433252 0.9072774052619934
6.31227117703137 0.9072778820991516
6.299590152612268 0.8367317496687099
5.8729938483585595 0.836736319187409
6.185546182953269 0.8366880128468754
5.631819095005836 0.8367121660171423
6.237269332918832 0.6457385765997112
6.048652009048499 0.6457385765997112
6.339230034563212 0.6457385765997112
5.897394805911131 0.6457385765997112
6.094284806177528 0.5147903532068291
5.867251823627534 0.5146246489482772
6.2120890360529994 0.5146289282548109
6.07552724758725 0.5144653636495258
6.365603267234017 0.4574461569250415
5.62575959482234 0.45765305050518
5.730569056618601 0.4576192210901831
5.65770103656811 0.4575017083854573
5.719385886609626 0.5102658401145026
6.322038972802373 0.51035549743406
6.336456224629421 0.5102784722454368
5.985309401023608 0.5102659941648798
6.335017045946097 0.0147126951440031
6.238790707641299 0.0147143450491394
6.208963300609582 0.0147119487583462
6.185461463102397 0.0147131665454706
5.765740938877199 0.5908604381598677
6.036657945827085 0.5907250712155878
5.9429094229566335 0.5906067176031027
6.337341035698416 0.5907849877319084
5.755375153550112 0.0149316230324331
5.752394132669756 0.0149285058375967
6.1191463152285115 0.0149326620973785
5.743051342180112 0.0149296314912876
5.707540254713895 0.3849429505748966
6.002942397997505 0.3849346961666987
6.222495728415006 0.3849314861190662
6.078784253735274 0.3849388233707976
6.19106547963603 0.0060655131489538
5.824318898719164 0.0060438196112251
5.83872212477197 0.0060641781620166
5.9465277312986435 0.006076193044451
6.368135913199285 0.2756821600932721
6.163438692393382 0.2756924097741496
6.334690467965924 0.2756855316988239
6.028402841802306 0.2756826995501604
6.040919888678547 0.2763698170157707
6.367567751606538 0.2763547048800913
5.76749120674416 0.2763725052322137
6.211942827878686 0.2763572235693711
6.218635368021432 0.5488346325594393
6.258556220713598 0.5488503767788507
6.1875395319127 0.5485748529391505
5.741499763641411 0.5488041281343297
6.1208457240912555 0.0931420241625034
6.317777388439669 0.0931573135818895
6.047463864371989 0.0930769509019452
5.895706132785215 0.0931491095031945
6.337140111455894 0.6732354769075751
6.0461989878440034 0.6733044287295581
5.933727295901619 0.67328328350415
6.085600123545958 0.6732547834177304
6.2280937624735895 0.4529375465366631
5.796226567960238 0.4529363616124772
5.6367690322672335 0.452933972015369
6.021821172804857 0.4528714475158272
6.331018065056856 0.224140908916745
6.135193471952395 0.2242145937167497
6.0981810000975045 0.2241933724943483
6.09586136061748 0.2241025928207425
5.997742284196288 0.007289693274238
6.1731894523012905 0.0072826441329115
5.811895830025294 0.0072888121315722
6.293815697964726 0.0073073161275542
5.83085449143392 0.1679630532371669
6.333708759908051 0.1679513496295044
6.319872532524068 0.16801800930793
5.683443393035646 0.1678790925735012
5.961134775933252 0.1830534550387283
6.183027213702812 0.1830405884796506
5.9622405536310525 0.1829918793631421
6.006674268627312 0.1830249648007705
6.230117953253789 0.1832685103833131
6.153744120711954 0.1832473724648283
6.343503167042208 0.1833539810971866
5.748364495712309 0.1832924054216003
6.31766946463974 0.1521787179953577
6.320989689380379 0.1522432146281261
6.101061703980392 0.152112772000055
6.330293120472801 0.1520779872992361
5.814514190539065 0.3221039980641851
6.286340462552736 0.3221522696624763
6.205109469720143 0.3220961590866849
6.08226674978302 0.3221029666197772
5.692971933486047 0.6977822799198679
5.647600765298222 0.6977890168011696
5.633227121620589 0.6977730932635474
5.812918543086132 0.697806165226301
6.196764307457387 9.522278163286189e-05
5.914968774294175 9.355220651649588e-05
6.20658504386641 9.396985029558738e-05
6.094231868198569 9.48051378537704e-05
5.916946424341383 0.0408662268875473
6.285109971589682 0.0408557328210674
5.653812929518647 0.0408819679872672
5.973984742655883 0.0409122841793202
6.247389254544612 5.285065433116482e-07
5.72011011222982 5.285065433116482e-07
6.157865671133714 5.285065433116482e-07
5.871086881432711 5.285065433116482e-07
5.643225958932709 0.0619120993041669
5.980293698166983 0.0619089302061378
6.016269554209002 0.0619089302061378
5.656189688005385 0.0619245596214176
6.049439515163836 0.2047803539809239
5.8855753784683795 0.2047775663424381
5.628369905442223 0.2047766793665563
5.768080035507424 0.2047753108894814
5.708108004209006 0.1092718709190843
6.030466466049304 0.1092713545919003
5.657340122281754 0.1092694670351459
6.321099427573559 0.1092763231829982
6.25879647929878 0.3776713114063217
6.333973232798592 0.3776986629557871
5.861100774589825 0.3775920477323611
6.303950541421421 0.3776690786267735


==> plots/boxplot-rel-kernel-vertices-aRG/jittered-data-128.dat <==
2.674769348278339 0.6691285433372446
2.6884823526248027 0.6691285433372446
3.276671485503284 0.6691285433372446
2.6545618720335216 0.6691285433372446
2.793817990257372 0.6253727895933037
2.6554740199844256 0.6253727895933037
2.636463854977295 0.6253727895933037
3.257966014269306 0.6253727895933037
2.87294577543756 0.6497890457146436
2.7455175451970404 0.6497890457146436
2.736614617716682 0.6497890457146436
3.1170627463277527 0.6497890457146436
3.35144870376953 0.6669963003143342
3.0037497694542585 0.6669963003143342
3.3008178576630036 0.6669963003143342
3.0018214492143205 0.6669963003143342
3.055404358118662 0.6984382567846323
3.133928517592019 0.6984387525289155
3.228832491774103 0.6984387525289155
3.193384786696037 0.6984392482731987
3.3678994220291716 0.6652754997753706
3.1852240418625994 0.6652768348683565
3.3043355425146497 0.6652768348683565
2.7795786240491873 0.6652775024148494
3.0265622282464357 0.6255346385951929
3.0739606977506018 0.6255346385951929
3.2442724628702653 0.6255346385951929
2.986660172299437 0.6255346385951929
3.2182801587818215 0.7499690824879223
2.9164266676125856 0.7499690824879223
3.064791341686087 0.7499690824879223
3.263487455610801 0.7499690824879223
3.2235446033281185 0.6625720079766392
3.1177384139146005 0.6625720079766392
2.625180522393875 0.6625720079766392
2.7614766916396585 0.6625720079766392
3.005143340138346 0.6668736600234736
2.8158445488625343 0.6668736600234736
2.674215632454548 0.6668736600234736
3.2699125665910964 0.6668736600234736
3.3322102659848722 0.1328745518240496
2.8521036586117754 0.1328703342378594
2.9310548755386456 0.1328662001682274
3.232528150362965 0.1328737166584674
2.6716940691534172 0.3016903697608832
3.1057386469218375 0.3016920844930308
2.7204906096995902 0.301706813602504
2.8403162549964187 0.3016963933071454
3.2474555149713042 0.0211908751889106
2.666645284417246 0.0211907078354952
2.6519503750726416 0.0211934691668485
2.938399533597221 0.0211911262190336
2.993873219322198 0.3795074272361858
3.2724938873311507 0.3795074272361858
3.1628915597588922 0.3795074272361858
3.1301578564496513 0.3795074272361858
2.73853032929984 0.906516969203949
3.3650294431640124 0.9065174460411072
2.933355147215611 0.9065178036689758
3.083828148243645 0.906518280506134
2.915012254149927 0.8088655190646848
2.6602746868588802 0.808907950309748
2.978166906786049 0.8088726997369263
2.738525815421127 0.8089764930902349
2.649349096780458 0.6418612580067173
3.088050317760754 0.6418612580067173
3.0974747184137517 0.6418612580067173
2.7039696184922737 0.6418612580067173
3.0368578246738327 0.4763533841825894
2.8850009824799763 0.4763281838218914
2.9125605548736657 0.4762889568453333
3.2073149240247587 0.4762875304098221
2.992739758143184 0.4209283717332803
3.285957461559181 0.4209378083595689
3.0825898071796676 0.4209159082645973
2.975391311278553 0.4209947842164057
3.0992344800415386 0.4810580426389877
2.8783990348715642 0.4811688048602278
2.7182428443961895 0.4810427916516403
3.1368972140193927 0.4810622019991734
3.091528082059993 0.0137129704817436
3.2164248685303978 0.0137134418832111
2.7203318437103317 0.0137119883953529
3.308837488597142 0.0137129115565601
3.2245059085663605 0.5646266202424621
3.312665556068257 0.5644490898237345
3.2794010413301002 0.5648167257325164
3.1357548347677926 0.5646880161789388
3.232688137078019 0.0138754135153775
3.014255481923551 0.0138702181906502
3.2141168620204987 0.0138778380002502
2.766845600892889 0.0138774050565229
3.211585579767971 0.2432358564154865
2.9584347030422555 0.2432331049460872
3.1924621659730237 0.2432340221025536
2.9666026776091408 0.243228519163755
3.2171690462083373 0.0017481653942016
2.68150468891392 0.0017398217258444
2.6584806790683095 0.0017458291670616
3.3257171867786757 0.0017508353680759
2.9896238255615515 0.2288860282688896
3.3008035497366786 0.2288845447624468
3.3335874389115525 0.2288848144908909
3.1248833643417253 0.2288856236762233
3.053847619570106 0.2669579837582321
2.786984538080107 0.2668814301350226
2.695107164474256 0.2668438193229869
3.2395456613117046 0.2669209541821842
3.291579050723991 0.5248030496553
3.2095467830211644 0.5250323248504791
3.1488768245487186 0.52516418268805
2.9400833370561155 0.5254269143494784
2.853983692520217 0.0849349621661452
2.710083671728282 0.0849812033369717
2.9444776860541224 0.0849509974108673
3.049509730685818 0.0849082989103864
3.3171604373531345 0.5462059949472104
3.326816076998215 0.5462538015437853
2.9367308974056847 0.5463889471148718
2.699408241073572 0.5462795435573257
3.2053640493535824 0.3967078382399168
3.175709506242837 0.3967111362789008
2.6480256344639295 0.3967163301965822
2.9600389493503774 0.3967062385922658
3.1398135782239187 0.2178081424651397
2.6476006759142026 0.2178187530763404
3.3144617650512105 0.2178217004683406
3.3466818648828145 0.2178264162955409
3.16690707906663 0.0068288556600199
2.6839039047388527 0.0068253310893566
2.677747099407267 0.0068200442333618
2.894439986115928 0.0068200442333618
2.6470331308177397 0.1132364749547884
2.8859082954632544 0.1132069615093786
2.6324731809847246 0.1132507228249862
3.355742634630726 0.1132303687247036
3.239255024301647 0.1135170555430974
2.6778882086086404 0.1136006881771026
3.2950763188858954 0.1135703598592766
2.7809835300030117 0.1135988500972344
2.7785930987020127 0.1117001135933358
3.1303193591466254 0.1117846652672752
3.328696701121911 0.1117497417497785
2.717391090921928 0.1116578377563661
2.630388425439203 0.0932041564818753
2.9018476103775193 0.0932172007446824
2.643487510827117 0.0932092292507447
3.0786361781853984 0.0931903875378011
3.2693817064644066 0.3151904324867031
2.7652437768171434 0.3151776425760448
2.709293276872638 0.3151846563980187
2.883337205503958 0.3152174563301909
3.3443786404554854 0.6961139831320741
2.722618270821513 0.6961164329070929
3.3498894453502452 0.6961250071196586
2.896679902458637 0.6961286817821868
2.980027802070084 8.686990605103189e-05
2.8444739894737303 8.686990605103189e-05
3.3278451331616026 8.686990605103189e-05
3.3436109212406233 8.686990605103189e-05
3.1019367798808077 0.0385656943136734
2.763034162631367 0.0386006745352731
3.3697138414577155 0.0386070875758997
2.701935329660184 0.0386327397384062
3.06063703619556 5.285065433116482e-07
2.7423022950622564 5.285065433116482e-07
3.2982564856126544 5.285065433116482e-07
3.3342587936217116 5.285065433116482e-07
3.228292723500081 0.0600889076047068
2.861918564001093 0.0600356571544908
2.807129017468489 0.0598655582186115
3.191143809914278 0.0600527510771932
2.8432946393590157 0.1999546476560534
2.9398390333905566 0.1999769487639395
2.659691757676981 0.1999566496873296
2.724175357825355 0.1999557880536158
2.6404122154813323 0.1080922241269992
2.6834408400701517 0.1080916400847748
2.6799083620236455 0.1080904466071857
2.94017377663061 0.1080880342588673
3.0380828832280784 0.3470492980978393
3.1806591149031913 0.3469722672034269
2.731712605381812 0.3469086329863036
2.941641559627064 0.3469292861971242


==> plots/boxplot-rel-kernel-vertices-aRG/jittered-data-256.dat <==
4.10272452805879 0.6691411641508593
3.6884167711141993 0.6691411641508593
3.9586083663596527 0.6691411641508593
3.9019420294298484 0.6691411641508593
4.336698946706246 0.6253949629520131
3.668392835425763 0.6253949629520131
3.931469665887361 0.6253949629520131
3.9379191098471535 0.6253949629520131
4.171135378449758 0.6500977125423538
3.865503252155878 0.6500977125423538
3.7779927069596755 0.6500977125423538
3.8449837413747288 0.6500977125423538
3.978165656837019 0.6670220312108821
4.337701247178716 0.6670220312108821
4.22238776707248 0.6670220312108821
3.8327276843348073 0.6670220312108821
4.043636191294785 0.7008148548782973
4.1411502276764 0.7008148548782973
4.221742866761599 0.7008148548782973
3.9596232879623856 0.7008128719011645
3.9240826788472796 0.6654837742811692
4.200730557115959 0.6654851093741552
3.948787371673084 0.665485776920648
3.8109682516727537 0.6654851093741552
3.965085273647986 0.6255700090874957
4.327828484717842 0.6255700090874957
3.731925616163951 0.6255700090874957
3.971826515895409 0.6255700090874957
4.102977643272836 0.7500076462664278
3.9874659912010753 0.7500076462664278
3.7777299282777776 0.7500076462664278
3.6263823704617493 0.7500076462664278
4.1492437838525795 0.6629057343547675
4.0890516385175895 0.6629057343547675
3.630832487076898 0.6629057343547675
3.8489200907635905 0.6629057343547675
4.201475694657131 0.6669175023664085
4.096690283908465 0.6669175023664085
4.0339060869579795 0.6669175023664085
3.7421658323567866 0.6669175023664085
4.154720532249766 0.1329346837459698
3.978576191286853 0.1329372727592747
4.1336340596769725 0.1329378156169032
4.195067377542619 0.1329365211102507
3.799272041080934 0.3048234052320522
4.196496259823284 0.3048802551978697
3.835066288516292 0.3048622724940651
4.363011352838684 0.3048918186479935
3.715623708088389 0.0216338596793491
4.287788514058042 0.0216296758439653
3.6554103437825285 0.0216291737837193
3.817431863761108 0.0216288390768886
4.019576431571851 0.3797182820870888
4.061212137583446 0.3797182820870888
3.922176238771069 0.3797182820870888
3.7015237961703034 0.3797182820870888
3.814456064368535 0.9066815972328186
3.8375473778953664 0.9066810607910156
4.191417140919048 0.90668523311615
4.306580743916506 0.9066815972328186
4.071557436614815 0.8155618223240572
3.6515882242682705 0.8155690029962986
4.219177353731283 0.8160729556299734
3.85420294962994 0.8159965793888595
3.8799178048121825 0.6434589744147752
4.022639078234061 0.6434589744147752
3.8117852856816663 0.6434589744147752
4.314983565893027 0.6434589744147752
3.74766606875561 0.4916469125159969
3.9361228003777997 0.4921335647645704
3.8422689621304045 0.4916435841664707
4.014875576651211 0.4916464370374931
4.055486352311783 0.4313807707195374
4.095354766828632 0.4314582222749248
4.023531852878479 0.4314192294229022
3.9331033767516996 0.4314644540092664
4.100945509282349 0.4888435946546368
3.927559657440113 0.4889856291024578
4.208912694290536 0.4889868615054758
4.216133068941243 0.4890386224322305
3.8441906260831167 0.0140992054174713
3.903853242666831 0.01409849831527
4.096608179460165 0.0140987536577316
3.742802475336743 0.0140987536577316
4.147773948240194 0.573657000875077
3.9110708147355346 0.5738715167977063
4.0682968560677555 0.5736288918921119
3.7296498244234164 0.5738308327434145
4.12619378957317 0.0143748573991598
3.890543395460275 0.0143728658580143
3.9794991821554238 0.0143786673039598
3.9363305506371518 0.014370701139378
3.982536435996321 0.3093577932848555
4.146021724687333 0.3093743021012513
3.8636801326240584 0.309365130536587
4.114040860673911 0.3093577932848555
3.6701665806247763 0.0028955866666844
3.8501388643466576 0.0028955866666844
4.183907267612534 0.0029039303350416
3.6643044085465477 0.0028935841862787
4.090856646461677 0.2402898771589233
3.644160099450879 0.2402592629805127
3.9786466512324252 0.2402754466871615
4.2914087827851075 0.2402921698506985
3.632582570498203 0.2684154814336515
4.020121015490442 0.2683488330403984
3.6748426222441473 0.268450549338241
4.275332332112116 0.268358253907032
4.139722391679749 0.531056456802782
4.181465392511072 0.5310328404736648
4.1267556849594165 0.5308222615390368
3.629817590273609 0.5310682649673406
3.655883396693424 0.0868287991503557
4.090657603016535 0.0867723028811605
4.3747638441826835 0.0868487499780913
4.279860429318845 0.0868144420126395
4.149764355044028 0.6410055565974943
4.170324965756717 0.6409926855907241
3.7950152669512467 0.6409899275178448
4.188710450601859 0.6410211856771436
3.840943078647578 0.4064070746609473
3.704095200266795 0.4064124463172566
3.9706711716000687 0.4066933918417298
3.8726468293972136 0.40641635656707
3.751191548988384 0.2207013024525249
3.9412824193835534 0.2207301868941267
4.297900732722907 0.220765555598129
3.9514527049736268 0.2207455133325277
3.9604689214372937 0.0070905550317651
4.156620818083178 0.0070870304611019
4.018121402614219 0.0070931984597626
3.721917276506495 0.0070931984597626
4.307794298157978 0.1324176702086193
3.958093252121474 0.1324120728310416
4.21700330441902 0.1324431128339726
3.916656347516683 0.1324624492292411
4.230134514115519 0.1317930836730717
3.9171523120055896 0.1317719457545869
3.790119641249534 0.1317112891189348
3.7721460001875013 0.1317581601555751
4.330025983253133 0.1317618363153115
4.064897693935765 0.1318160596714248
3.6623449487936988 0.1317030177595277
3.916260697133537 0.131847307029185
3.800521945393695 0.1121494988466697
3.6884927984569744 0.1120415213378775
3.7650669013910565 0.1120371732502752
3.6677428599996276 0.1120784800824977
4.103555221171077 0.3182876537548393
3.7550303986281017 0.3183344813309594
4.083084907182644 0.3183256109090511
4.084380060918423 0.3183196285314851
4.153692783054953 0.6967888961497498
4.009088987958574 0.6967864463747311
3.8383179927510986 0.6967735850558824
4.283093090446396 0.6967821592684482
3.8898033112926353 8.937576872558089e-05
3.968720743734054 8.937576872558089e-05
4.0989095737979095 8.937576872558089e-05
4.0120932236255875 8.937576872558089e-05
4.3423512614249 0.0396739843346907
4.341038258078592 0.0396244290207578
4.32231988795707 0.0396296760539978
4.325557262248943 0.0396255950281445
4.060720101676522 5.285065433116482e-07
3.992651547797502 5.285065433116482e-07
4.153087613036776 5.285065433116482e-07
3.786564694739101 5.285065433116482e-07
3.8244040294116464 0.0606728379248842
3.657855440224819 0.0606590091334845
3.7471431569185234 0.0606368254472809
3.627905912454108 0.0606369454888729
4.115970682392623 0.2016299423594922
3.7303052417767613 0.2016389388291508
4.215009509182039 0.201630829335374
4.135377996911294 0.2016219849187237
4.353006845015872 0.108245073902206
3.9223858652139185 0.1082719821664315
4.31604393508829 0.1082477655750666
3.9652781292396497 0.108269298957951
3.8796278048771553 0.3578844190502984
3.70175415243779 0.3576488608079647
4.287124138803895 0.3577035639068953
4.22109261892194 0.3576823525011876


==> plots/boxplot-rel-kernel-vertices-aRG/jittered-data-512.dat <==
4.867196732401295 0.6691702621378045
4.966808288694222 0.6691702621378045
4.868857599359936 0.6691702621378045
4.646621837403571 0.6691702621378045
4.658264394049338 0.6254277610451043
4.901528094411544 0.6254277610451043
4.782193496096588 0.6254277610451043
5.018385952407944 0.6254277610451043
4.765838776737215 0.6502089092877401
4.776216189849808 0.6502089092877401
5.129500910988223 0.6502089092877401
5.176701992571287 0.6502089092877401
4.859174071905579 0.6670804473003421
5.26999579957503 0.6670804473003421
4.815979380991783 0.6670804473003421
4.882955282211168 0.6670804473003421
5.159360292777206 0.7029728297430706
4.6583771759969075 0.7029743169759202
5.3256375950871435 0.7029753084644866
4.679253298840719 0.702973821231637
4.970698294203546 0.6656406477070111
5.168453619470067 0.6656439854394759
4.660601401238599 0.6656433178929829
5.231752014227883 0.6656446529859689
5.35917000748356 0.6256312272472506
4.970383754596721 0.6256312272472506
4.713592727215676 0.6256312272472506
4.68610774674161 0.6256312272472506
4.699047827122351 0.7500754653251791
5.199081030602357 0.7500754653251791
4.935509636351389 0.7500754653251791
5.314425618649273 0.7500754653251791
4.955479832064864 0.6629573365548539
4.682857482608456 0.6629573365548539
4.9452016906385 0.6629573365548539
5.191120920069167 0.6629573365548539
5.247003820135096 0.6669829065173439
4.654513764896894 0.6669829065173439
4.76029204344225 0.6669829065173439
4.992510089017733 0.6669829065173439
4.721064108463707 0.1329819123596446
5.27831948145663 0.1329821211510402
5.325845666334612 0.1329766090581975
4.864697748765363 0.1329824552172731
4.951132761914015 0.3107929594153238
5.042790548315042 0.3107899696259382
4.839129343312692 0.3107812640627272
5.030806773094671 0.3107845176570585
4.775888784105338 0.0220805259449254
4.847480938457685 0.0220825341859097
4.9563377248907585 0.0220874711116626
5.078502426643357 0.0220831199228634
5.027123769564683 0.379834144308916
4.820740982550455 0.379833604578069
4.798840906563542 0.379833604578069
4.714047677525533 0.379833604578069
5.212620226919129 0.9069421887397766
4.699175574849785 0.9069465398788452
5.174663754634521 0.9069416522979736
4.811580271747324 0.9069435000419616
4.8384177380043365 0.8225544915104871
5.177062574758099 0.8225381718008473
5.119715593791227 0.822529032763449
5.181441166636668 0.8225760335272115
5.011462294095771 0.6445353020971615
5.269321864748953 0.6445353020971615
4.716345418531604 0.6445353020971615
5.108897721054879 0.6445353020971615
4.713683234366492 0.5028983980891469
5.177962526109071 0.5022793250772831
4.89417849609384 0.5025085057160837
5.131161578278332 0.5028444312789729
5.1526129350809615 0.4416734592570989
5.120456343230794 0.4416154151029465
4.79116848524587 0.4416812934374139
5.248849914790515 0.4416682958200731
4.805102065567601 0.500242398268597
5.013614972909084 0.5000835723296561
5.130984315615013 0.5000995935688897
4.8002023810885674 0.5001445762790456
5.096383792237955 0.0144355307228246
4.840123285997996 0.0144374752538781
4.75353678206329 0.0144352950220908
5.232311621394933 0.0144352164551796
5.039842077558021 0.5831778092894271
4.870913529956642 0.5832732318894932
5.064073210404155 0.5832251507344212
4.643964798070466 0.5831578371173203
4.722367142570246 0.0146804290818692
4.921685638773682 0.0146828535667419
5.356817434598309 0.0146880488914692
5.007855888407092 0.0146856244065965
4.682342153800171 0.3503079123546938
5.198780461437092 0.3503124981370259
5.2110829031939865 0.3503074537764605
5.206101630796142 0.3503056194635277
5.052123528535965 0.0044708712525247
5.146774053402097 0.004483887375162
4.785093452233723 0.0044405002997045
5.174420443170491 0.0044768786937419
5.237130490506196 0.2513487433688948
5.19497490516644 0.2513564306295529
4.890096801939415 0.2513525195671128
5.0682710379317815 0.2513538682093335
5.096742018117379 0.2714110021869488
5.300607390242813 0.271455660485335
4.706010421455 0.2714109295324504
5.2504503281378065 0.2714221425433792
5.019826668851779 0.5394412376530879
4.893960590413953 0.539620328148893
4.9667021761203145 0.5395268468461376
4.634476624198054 0.5395012624895941
4.790055194248571 0.08994019599544
5.114572565051004 0.0897295003380453
5.120636959815837 0.0897196181523445
4.996024205214735 0.0897552313121342
5.339994410447989 0.6642662239040338
4.985686316412103 0.664264385188781
4.860457744659246 0.6641991107973038
5.260835629396731 0.6643121917853557
4.819368724547947 0.4238520419926862
5.078229494775762 0.4238559127450267
5.152564139241725 0.423854688323368
5.241272224018838 0.4238452089298809
5.214026562637062 0.2225528541070434
4.913069247885283 0.2225392961038425
4.669385229472053 0.2225457803662429
4.653715899112582 0.2225180748814411
5.169845290931344 0.0071883618676699
5.346268536055138 0.0071795504410119
4.88237403070347 0.0071769070130144
4.955896323556636 0.0071910052956674
5.169348511806333 0.1493008875405428
5.11837343439041 0.1493706003340107
4.820079941363102 0.1493176796732759
5.128688634349027 0.1493034318030781
4.853676814680788 0.1544749892472327
4.892268429921529 0.1543904375732934
5.029634978947321 0.1544685559676939
5.174235367945048 0.1546229546766266
4.738412158675974 0.1543720567746109
4.641490408169704 0.1543104810990247
5.095872465863766 0.1543692996548086
4.643423508339377 0.154521860283873
4.658722430537126 0.1317912599091104
4.7943316825416 0.1317615479771609
5.115407654978342 0.1316253078989533
4.674908823264522 0.1318644527170837
4.671804325719895 0.3205003082987335
5.354069933280213 0.3205789043626179
4.9419896703354125 0.3205316642087346
5.294321700494645 0.3205190805869579
4.787393212964573 0.6973878661418432
4.951409884590962 0.697410526560767
4.893526350959866 0.6974074643419935
4.757701652026227 0.6974031772357107
4.8716098893139375 9.188163140012988e-05
5.365096864022035 9.188163140012988e-05
5.18548175734634 9.313456273740438e-05
4.912001209387369 9.313456273740438e-05
4.9319633257999484 0.0403024623160987
4.8228056758663 0.0402721461240457
5.023502508949119 0.0403007133050187
5.17672768410646 0.0402849722052989
5.139984961812951 5.285065433116482e-07
4.971987376505989 5.285065433116482e-07
4.656454285037118 5.285065433116482e-07
5.3161308548744515 5.285065433116482e-07
4.93170035232205 0.0612199394846326
4.917724150258949 0.0612103601655901
4.627332585866866 0.0612343204673555
4.728670410561435 0.0612206837425031
5.276640063125509 0.2029049575185435
5.010450947135977 0.2029142074098826
5.174326133167008 0.2029033102776201
4.736125914825019 0.2029270812312533
4.872538254991437 0.1085228409984064
5.255102417403398 0.1085272255472799
5.2404938908830685 0.1085262521435725
4.8100957010646805 0.1085145882278434
4.641481481249804 0.3666419386331705
5.229850230159203 0.3667831619395932
4.751633003779566 0.3665431381381633
5.215761044090671 0.3664582925153322


==> plots/boxplot-rel-kernel-vertices-aRG/jittered-data-64.dat <==
1.9358134912079354 0.6691215317741253
2.113124646697509 0.6691215317741253
1.62614316639254 0.6691215317741253
1.769232155933507 0.6691215317741253
1.8758012679968763 0.6253607790240027
1.8045619701394688 0.6253607790240027
2.103049550846975 0.6253607790240027
1.9089860527423208 0.6253607790240027
2.281567543784763 0.6491864104795902
2.051113565682644 0.6491864104795902
1.9358047975127333 0.6491864104795902
1.9267003063393098 0.6491864104795902
2.1513722179502563 0.6669768282845142
1.9386699149693496 0.6669768282845142
2.121646916730363 0.6669768282845142
1.6600847644675987 0.6669768282845142
1.9590141422891225 0.6970635578873163
1.819420192585417 0.6970640536315995
1.7432649290917333 0.6970645493758827
2.020679847625711 0.6970645493758827
1.990449200801774 0.66501916192208
2.04605369421082 0.66501916192208
2.191613575444012 0.66501916192208
2.287906365686526 0.66501916192208
1.9959370027814651 0.6255189939543666
1.8590436848126548 0.6255189939543666
1.9751691765143926 0.6255189939543666
2.2317843930202717 0.6255189939543666
2.2812622486102034 0.7499524601696008
2.2343111992728195 0.7499524601696008
1.766000970538121 0.7499524601696008
2.374565269591498 0.7499524601696008
2.0998165699387252 0.66208853876555
1.687600287631797 0.66208853876555
2.1691657665959845 0.66208853876555
2.365116110153846 0.66208853876555
1.9263626166594077 0.6668528169424063
2.1338862539314762 0.6668528169424063
1.8621328529160068 0.6668528169424063
1.785143496548522 0.6668528169424063
2.162993107483278 0.1327761693184635
1.6267681735395154 0.1327768792092084
2.2420485578985616 0.1327777561330697
2.0212594826448447 0.1327757517356724
1.6983382563504945 0.299496611799195
1.7141779210885595 0.299504086272659
2.111949068672115 0.2995017999631288
2.2802403679252565 0.2994719460367637
1.8349870574951543 0.0207733284176056
2.3588863900800483 0.0207685588452681
1.7001355167977819 0.020773244740898
2.2654535821980035 0.0207700650260063
1.9225221329981783 0.3795074272361858
1.6860090625761757 0.3795074272361858
1.8310353825644465 0.3795074272361858
1.9647336386134358 0.3795074272361858
2.2192561483892392 0.9063743948936462
2.2710199277279273 0.9063710570335388
1.7250654156519118 0.9063727855682372
2.015649146310649 0.906375288963318
2.113087428612303 0.8028474629379394
1.8852897609497012 0.803086383487065
2.2788978767829393 0.8030380771465314
1.8338073614122705 0.8027932815019355
1.6389307456591964 0.6397775166300335
1.6554974552564456 0.6397775166300335
2.1357475775834325 0.6397775166300335
2.0437668020727853 0.6397775166300335
2.334876915627497 0.4694306549074493
2.328829099801189 0.4693479216477992
2.307388383053827 0.4693750239225122
1.6565033989755058 0.4694915161559275
2.1868511175431475 0.4124818790067826
2.1509936131961447 0.4125068059441487
2.1165213985060474 0.4123816371086604
2.159268239387181 0.4124213421588935
2.302032612964498 0.4729026156675703
2.105105899844918 0.4729044642720973
1.904336947229192 0.4729682411282773
2.0284465877988653 0.472979948956948
1.7808830777681186 0.0132265627341662
2.0653441285213576 0.013223950384367
1.631672811536809 0.0132264645255271
1.738267380397991 0.0132282912062138
1.8750562910223998 0.5577894799912122
2.217217369194337 0.558177088072101
2.1638745670786546 0.5578775054904981
1.8786919775200088 0.5577732063694956
2.090403581237414 0.013282800141486
1.655902212129657 0.0132883418211951
1.747895409256682 0.0132828867302314
2.361435552593979 0.0132813281328132
1.8421481402269002 0.1852825736144173
1.921093987241218 0.1852761535191523
2.036363222429385 0.1853119226213432
1.8450552510930025 0.1853027510566789
1.9835485018632657 0.0012425390917549
1.804779562728968 0.0012415378515521
1.6611922717162209 0.0012408703580835
1.7596901367811668 0.0012422053450206
2.0172876737750736 0.222692119141751
1.6781471630707605 0.2226563801229017
1.9273768598338201 0.2227034477364051
1.8713905325116151 0.2226601563211198
1.9360412067285817 0.2645043686907741
1.699550253679026 0.2645122880311062
2.306493165797585 0.2646282688288128
1.9805034883529724 0.2646388279492556
2.255636249470754 0.5189904806513383
2.3571720932367928 0.518965880308508
1.8827386952433258 0.5188458306354957
1.9843148893639895 0.5189393119382512
2.149696468362964 0.0833912901771447
1.9449014926580213 0.0833420657049746
1.851427337164517 0.0834198179962432
2.1760632434139615 0.0834155295005617
2.295799833660931 0.4069279113297956
2.314766633323708 0.4068607982230656
2.0950565351051504 0.4068681530840771
1.906678509746409 0.4068957338128702
2.3559203911097706 0.3939562467929286
2.104158888125355 0.3940761216230672
1.6743760079579757 0.3940731988100754
1.6885021768400834 0.394082381972516
2.1874021788373144 0.2143832729609205
1.6708671174094745 0.2143420094729179
1.6308882539984388 0.2143484937353183
1.9203559638362822 0.2143862203529207
2.014252796525997 0.0066605574108503
1.9614082141974158 0.006662319696182
1.9914641033203644 0.006666725409511
2.0636665264949556 0.0066605574108503
2.1344769255290936 0.0942130239781478
1.9422785551305668 0.0941799485651885
1.9012485922508193 0.0941870725002875
2.366344293574467 0.0942053911905418
1.8206874015846921 0.0928901232616359
2.2078251158813824 0.0929048279005819
1.948415768474033 0.0928653091834146
1.8938902865071543 0.092853361664271
1.6728934617078715 0.0923019377037971
2.272684208226532 0.0923322660216231
2.151503112321453 0.0923010186638629
2.3022580306556955 0.092331346981689
1.9637088445151507 0.0782293427793121
2.1326907251124525 0.0782467351297215
1.7141827149153919 0.0782228206479085
1.923465201201735 0.078240937679585
1.780423980062812 0.3103793631903483
1.6565760709179964 0.3104090687892967
2.33597101344224 0.3104490888323244
1.7869207763490178 0.3104200021000208
1.7347658673560042 0.6947782433030807
1.7734775326684566 0.6947813055218541
1.908523973235723 0.6947880424031558
2.034793446736335 0.6947788557468354
1.7385007763546683 8.018760558556791e-05
2.3665174167393173 8.018760558556791e-05
2.3622419079089614 8.018760558556791e-05
1.7363015128145225 8.018760558556791e-05
1.9294301623759615 0.0370271475669798
2.134947112332502 0.0370667918181261
2.2832424371758213 0.0370708728439794
1.9965544436833915 0.0370300625854464
2.3127850045698612 5.285065433116482e-07
1.8668452361609795 5.285065433116482e-07
1.9988306686180628 5.285065433116482e-07
1.9989849438987566 5.285065433116482e-07
2.1275511134864704 0.0591693890099041
1.7764934815995903 0.0591611301483738
2.082327957812585 0.0591764474555143
1.789079822654117 0.0591650194959549
1.8801652362882741 0.1980487899076741
2.346924847441011 0.1980544918954859
2.2992560285232555 0.1980482070378089
2.2385887856883455 0.1980477255366159
1.6516011964070092 0.1079164528105775
1.7362751618464474 0.1079156994807517
1.8176614340539279 0.1079149376865459
2.2131249261418655 0.1079165713118984
2.2567499953080254 0.3387723843127141
2.062211135184666 0.3387567548558768
2.163598738832622 0.3388030850315017
2.2302915349813066 0.338710982875139


==> plots/boxplot-rel-kernel-vertices-aRG/unqualified-data-1.dat <==
0.6691131178983821
0.6691131178983821
0.6691131178983821
0.6691131178983821
0.625345996784863
0.625345996784863
0.625345996784863
0.625345996784863
0.6483211208631935
0.6483211208631935
0.6483211208631935
0.6483211208631935
0.6669573562546941
0.6669573562546941
0.6669573562546941
0.6669573562546941
0.6855722054027203
0.6855722054027203
0.6855722054027203
0.6855722054027203
0.5712589192555788
0.5712589192555788
0.5712589192555788
0.5712589192555788
0.6255074305241907
0.6255074305241907
0.6255074305241907
0.6255074305241907
0.7499325133876151
0.7499325133876151
0.7499325133876151
0.7499325133876151
0.6616571540180993
0.6616571540180993
0.6616571540180993
0.6616571540180993
0.6667234460944019
0.6667234460944019
0.6667234460944019
0.6667234460944019
0.0200123629561136
0.0200123629561136
0.0200123629561136
0.0200123629561136
0.2495315593593884
0.2495315593593884
0.2495315593593884
0.2495315593593884
0.0038423507397899
0.0038423507397899
0.0038423507397899
0.0038423507397899
0.0004765823379197
0.0004765823379197
0.0004765823379197
0.0004765823379197
0.5614231824874878
0.5614231824874878
0.5614231824874878
0.5614231824874878
0.360471052099041
0.360471052099041
0.360471052099041
0.360471052099041
1.7228497022190303e-05
1.7228497022190303e-05
1.7228497022190303e-05
1.7228497022190303e-05
0.2025666805110157
0.2025666805110157
0.2025666805110157
0.2025666805110157
0.1445276291954261
0.1445276291954261
0.1445276291954261
0.1445276291954261
0.1853190606685817
0.1853190606685817
0.1853190606685817
0.1853190606685817
0.0011538336586854
0.0011538336586854
0.0011538336586854
0.0011538336586854
0.2861324332541103
0.2861324332541103
0.2861324332541103
0.2861324332541103
0.000548539702455
0.000548539702455
0.000548539702455
0.000548539702455
9.630142897563253e-06
9.630142897563253e-06
9.630142897563253e-06
9.630142897563253e-06
3.938211464600819e-05
3.938211464600819e-05
3.938211464600819e-05
3.938211464600819e-05
0.1958728850761275
0.1958728850761275
0.1958728850761275
0.1958728850761275
0.2250152925610173
0.2250152925610173
0.2250152925610173
0.2250152925610173
0.198831778919671
0.198831778919671
0.198831778919671
0.198831778919671
0.0149631208017025
0.0149631208017025
0.0149631208017025
0.0149631208017025
0.1233327449444524
0.1233327449444524
0.1233327449444524
0.1233327449444524
0.3227600770840579
0.3227600770840579
0.3227600770840579
0.3227600770840579
0.0460329577373461
0.0460329577373461
0.0460329577373461
0.0460329577373461
2.555313730846161e-05
2.555313730846161e-05
2.555313730846161e-05
2.555313730846161e-05
0.0495703758282846
0.0495703758282846
0.0495703758282846
0.0495703758282846
0.0532712307415181
0.0532712307415181
0.0532712307415181
0.0532712307415181
0.0542444940317546
0.0542444940317546
0.0542444940317546
0.0542444940317546
0.0480456433249246
0.0480456433249246
0.0480456433249246
0.0480456433249246
0.0143723526689964
0.0143723526689964
0.0143723526689964
0.0143723526689964
0.5365331886332889
0.5365331886332889
0.5365331886332889
0.5365331886332889
2.505862674548997e-06
2.505862674548997e-06
2.505862674548997e-06
2.505862674548997e-06
0.002313358655127
0.002313358655127
0.002313358655127
0.002313358655127
1.5343738354209146e-07
1.5343738354209146e-07
1.5343738354209146e-07
1.5343738354209146e-07
0.003846012566434
0.003846012566434
0.003846012566434
0.003846012566434
0.1368757105785533
0.1368757105785533
0.1368757105785533
0.1368757105785533
0.0887881727352787
0.0887881727352787
0.0887881727352787
0.0887881727352787
0.1120805095649484
0.1120805095649484
0.1120805095649484
0.1120805095649484


==> plots/boxplot-rel-kernel-vertices-aRG/unqualified-data-1024.dat <==
0.6692333662058785
0.6692337167840344
0.6692337167840344
0.6692333662058785
0.6255192261497811
0.6255192261497811
0.6255192261497811
0.6255192261497811
0.6504338590255331
0.6504338590255331
0.6504338590255331
0.6504338590255331
0.6671882388939887
0.6671882388939887
0.6671882388939887
0.6671882388939887
0.7047936984952674
0.7047922112624178
0.7047912197738514
0.7047927070067009
0.6658649433286404
0.6658689486075982
0.6658676135146122
0.6658656108751334
0.6257631863916112
0.6257631863916112
0.6257631863916112
0.6257631863916112
0.7502064491935516
0.7502071140862845
0.7502064491935516
0.7502064491935516
0.6630267825063719
0.6630267825063719
0.6630267825063719
0.6630267825063719
0.6671151522730817
0.6671151522730817
0.6671151522730817
0.6671151522730817
0.1330754091465747
0.1330770794777392
0.1330729036498281
0.1330789168420201
0.3218592251512339
0.3218984001856835
0.3219021813899065
0.3218557517194476
0.0224274495749516
0.0224380765168265
0.0224330559143659
0.0224333069444889
0.379986888138623
0.379985808676929
0.3799865283180583
0.379986348407776
0.9072830677032472
0.9072796702384948
0.9072774052619934
0.9072778820991516
0.8367317496687099
0.836736319187409
0.8366880128468754
0.8367121660171423
0.6457385765997112
0.6457385765997112
0.6457385765997112
0.6457385765997112
0.5147903532068291
0.5146246489482772
0.5146289282548109
0.5144653636495258
0.4574461569250415
0.45765305050518
0.4576192210901831
0.4575017083854573
0.5102658401145026
0.51035549743406
0.5102784722454368
0.5102659941648798
0.0147126951440031
0.0147143450491394
0.0147119487583462
0.0147131665454706
0.5908604381598677
0.5907250712155878
0.5906067176031027
0.5907849877319084
0.0149316230324331
0.0149285058375967
0.0149326620973785
0.0149296314912876
0.3849429505748966
0.3849346961666987
0.3849314861190662
0.3849388233707976
0.0060655131489538
0.0060438196112251
0.0060641781620166
0.006076193044451
0.2756821600932721
0.2756924097741496
0.2756855316988239
0.2756826995501604
0.2763698170157707
0.2763547048800913
0.2763725052322137
0.2763572235693711
0.5488346325594393
0.5488503767788507
0.5485748529391505
0.5488041281343297
0.0931420241625034
0.0931573135818895
0.0930769509019452
0.0931491095031945
0.6732354769075751
0.6733044287295581
0.67328328350415
0.6732547834177304
0.4529375465366631
0.4529363616124772
0.452933972015369
0.4528714475158272
0.224140908916745
0.2242145937167497
0.2241933724943483
0.2241025928207425
0.007289693274238
0.0072826441329115
0.0072888121315722
0.0073073161275542
0.1679630532371669
0.1679513496295044
0.16801800930793
0.1678790925735012
0.1830534550387283
0.1830405884796506
0.1829918793631421
0.1830249648007705
0.1832685103833131
0.1832473724648283
0.1833539810971866
0.1832924054216003
0.1521787179953577
0.1522432146281261
0.152112772000055
0.1520779872992361
0.3221039980641851
0.3221522696624763
0.3220961590866849
0.3221029666197772
0.6977822799198679
0.6977890168011696
0.6977730932635474
0.697806165226301
9.522278163286189e-05
9.355220651649588e-05
9.396985029558738e-05
9.48051378537704e-05
0.0408662268875473
0.0408557328210674
0.0408819679872672
0.0409122841793202
5.285065433116482e-07
5.285065433116482e-07
5.285065433116482e-07
5.285065433116482e-07
0.0619120993041669
0.0619089302061378
0.0619089302061378
0.0619245596214176
0.2047803539809239
0.2047775663424381
0.2047766793665563
0.2047753108894814
0.1092718709190843
0.1092713545919003
0.1092694670351459
0.1092763231829982
0.3776713114063217
0.3776986629557871
0.3775920477323611
0.3776690786267735


==> plots/boxplot-rel-kernel-vertices-aRG/unqualified-data-128.dat <==
0.6691285433372446
0.6691285433372446
0.6691285433372446
0.6691285433372446
0.6253727895933037
0.6253727895933037
0.6253727895933037
0.6253727895933037
0.6497890457146436
0.6497890457146436
0.6497890457146436
0.6497890457146436
0.6669963003143342
0.6669963003143342
0.6669963003143342
0.6669963003143342
0.6984382567846323
0.6984387525289155
0.6984387525289155
0.6984392482731987
0.6652754997753706
0.6652768348683565
0.6652768348683565
0.6652775024148494
0.6255346385951929
0.6255346385951929
0.6255346385951929
0.6255346385951929
0.7499690824879223
0.7499690824879223
0.7499690824879223
0.7499690824879223
0.6625720079766392
0.6625720079766392
0.6625720079766392
0.6625720079766392
0.6668736600234736
0.6668736600234736
0.6668736600234736
0.6668736600234736
0.1328745518240496
0.1328703342378594
0.1328662001682274
0.1328737166584674
0.3016903697608832
0.3016920844930308
0.301706813602504
0.3016963933071454
0.0211908751889106
0.0211907078354952
0.0211934691668485
0.0211911262190336
0.3795074272361858
0.3795074272361858
0.3795074272361858
0.3795074272361858
0.906516969203949
0.9065174460411072
0.9065178036689758
0.906518280506134
0.8088655190646848
0.808907950309748
0.8088726997369263
0.8089764930902349
0.6418612580067173
0.6418612580067173
0.6418612580067173
0.6418612580067173
0.4763533841825894
0.4763281838218914
0.4762889568453333
0.4762875304098221
0.4209283717332803
0.4209378083595689
0.4209159082645973
0.4209947842164057
0.4810580426389877
0.4811688048602278
0.4810427916516403
0.4810622019991734
0.0137129704817436
0.0137134418832111
0.0137119883953529
0.0137129115565601
0.5646266202424621
0.5644490898237345
0.5648167257325164
0.5646880161789388
0.0138754135153775
0.0138702181906502
0.0138778380002502
0.0138774050565229
0.2432358564154865
0.2432331049460872
0.2432340221025536
0.243228519163755
0.0017481653942016
0.0017398217258444
0.0017458291670616
0.0017508353680759
0.2288860282688896
0.2288845447624468
0.2288848144908909
0.2288856236762233
0.2669579837582321
0.2668814301350226
0.2668438193229869
0.2669209541821842
0.5248030496553
0.5250323248504791
0.52516418268805
0.5254269143494784
0.0849349621661452
0.0849812033369717
0.0849509974108673
0.0849082989103864
0.5462059949472104
0.5462538015437853
0.5463889471148718
0.5462795435573257
0.3967078382399168
0.3967111362789008
0.3967163301965822
0.3967062385922658
0.2178081424651397
0.2178187530763404
0.2178217004683406
0.2178264162955409
0.0068288556600199
0.0068253310893566
0.0068200442333618
0.0068200442333618
0.1132364749547884
0.1132069615093786
0.1132507228249862
0.1132303687247036
0.1135170555430974
0.1136006881771026
0.1135703598592766
0.1135988500972344
0.1117001135933358
0.1117846652672752
0.1117497417497785
0.1116578377563661
0.0932041564818753
0.0932172007446824
0.0932092292507447
0.0931903875378011
0.3151904324867031
0.3151776425760448
0.3151846563980187
0.3152174563301909
0.6961139831320741
0.6961164329070929
0.6961250071196586
0.6961286817821868
8.686990605103189e-05
8.686990605103189e-05
8.686990605103189e-05
8.686990605103189e-05
0.0385656943136734
0.0386006745352731
0.0386070875758997
0.0386327397384062
5.285065433116482e-07
5.285065433116482e-07
5.285065433116482e-07
5.285065433116482e-07
0.0600889076047068
0.0600356571544908
0.0598655582186115
0.0600527510771932
0.1999546476560534
0.1999769487639395
0.1999566496873296
0.1999557880536158
0.1080922241269992
0.1080916400847748
0.1080904466071857
0.1080880342588673
0.3470492980978393
0.3469722672034269
0.3469086329863036
0.3469292861971242


==> plots/boxplot-rel-kernel-vertices-aRG/unqualified-data-256.dat <==
0.6691411641508593
0.6691411641508593
0.6691411641508593
0.6691411641508593
0.6253949629520131
0.6253949629520131
0.6253949629520131
0.6253949629520131
0.6500977125423538
0.6500977125423538
0.6500977125423538
0.6500977125423538
0.6670220312108821
0.6670220312108821
0.6670220312108821
0.6670220312108821
0.7008148548782973
0.7008148548782973
0.7008148548782973
0.7008128719011645
0.6654837742811692
0.6654851093741552
0.665485776920648
0.6654851093741552
0.6255700090874957
0.6255700090874957
0.6255700090874957
0.6255700090874957
0.7500076462664278
0.7500076462664278
0.7500076462664278
0.7500076462664278
0.6629057343547675
0.6629057343547675
0.6629057343547675
0.6629057343547675
0.6669175023664085
0.6669175023664085
0.6669175023664085
0.6669175023664085
0.1329346837459698
0.1329372727592747
0.1329378156169032
0.1329365211102507
0.3048234052320522
0.3048802551978697
0.3048622724940651
0.3048918186479935
0.0216338596793491
0.0216296758439653
0.0216291737837193
0.0216288390768886
0.3797182820870888
0.3797182820870888
0.3797182820870888
0.3797182820870888
0.9066815972328186
0.9066810607910156
0.90668523311615
0.9066815972328186
0.8155618223240572
0.8155690029962986
0.8160729556299734
0.8159965793888595
0.6434589744147752
0.6434589744147752
0.6434589744147752
0.6434589744147752
0.4916469125159969
0.4921335647645704
0.4916435841664707
0.4916464370374931
0.4313807707195374
0.4314582222749248
0.4314192294229022
0.4314644540092664
0.4888435946546368
0.4889856291024578
0.4889868615054758
0.4890386224322305
0.0140992054174713
0.01409849831527
0.0140987536577316
0.0140987536577316
0.573657000875077
0.5738715167977063
0.5736288918921119
0.5738308327434145
0.0143748573991598
0.0143728658580143
0.0143786673039598
0.014370701139378
0.3093577932848555
0.3093743021012513
0.309365130536587
0.3093577932848555
0.0028955866666844
0.0028955866666844
0.0029039303350416
0.0028935841862787
0.2402898771589233
0.2402592629805127
0.2402754466871615
0.2402921698506985
0.2684154814336515
0.2683488330403984
0.268450549338241
0.268358253907032
0.531056456802782
0.5310328404736648
0.5308222615390368
0.5310682649673406
0.0868287991503557
0.0867723028811605
0.0868487499780913
0.0868144420126395
0.6410055565974943
0.6409926855907241
0.6409899275178448
0.6410211856771436
0.4064070746609473
0.4064124463172566
0.4066933918417298
0.40641635656707
0.2207013024525249
0.2207301868941267
0.220765555598129
0.2207455133325277
0.0070905550317651
0.0070870304611019
0.0070931984597626
0.0070931984597626
0.1324176702086193
0.1324120728310416
0.1324431128339726
0.1324624492292411
0.1317930836730717
0.1317719457545869
0.1317112891189348
0.1317581601555751
0.1317618363153115
0.1318160596714248
0.1317030177595277
0.131847307029185
0.1121494988466697
0.1120415213378775
0.1120371732502752
0.1120784800824977
0.3182876537548393
0.3183344813309594
0.3183256109090511
0.3183196285314851
0.6967888961497498
0.6967864463747311
0.6967735850558824
0.6967821592684482
8.937576872558089e-05
8.937576872558089e-05
8.937576872558089e-05
8.937576872558089e-05
0.0396739843346907
0.0396244290207578
0.0396296760539978
0.0396255950281445
5.285065433116482e-07
5.285065433116482e-07
5.285065433116482e-07
5.285065433116482e-07
0.0606728379248842
0.0606590091334845
0.0606368254472809
0.0606369454888729
0.2016299423594922
0.2016389388291508
0.201630829335374
0.2016219849187237
0.108245073902206
0.1082719821664315
0.1082477655750666
0.108269298957951
0.3578844190502984
0.3576488608079647
0.3577035639068953
0.3576823525011876


==> plots/boxplot-rel-kernel-vertices-aRG/unqualified-data-512.dat <==
0.6691702621378045
0.6691702621378045
0.6691702621378045
0.6691702621378045
0.6254277610451043
0.6254277610451043
0.6254277610451043
0.6254277610451043
0.6502089092877401
0.6502089092877401
0.6502089092877401
0.6502089092877401
0.6670804473003421
0.6670804473003421
0.6670804473003421
0.6670804473003421
0.7029728297430706
0.7029743169759202
0.7029753084644866
0.702973821231637
0.6656406477070111
0.6656439854394759
0.6656433178929829
0.6656446529859689
0.6256312272472506
0.6256312272472506
0.6256312272472506
0.6256312272472506
0.7500754653251791
0.7500754653251791
0.7500754653251791
0.7500754653251791
0.6629573365548539
0.6629573365548539
0.6629573365548539
0.6629573365548539
0.6669829065173439
0.6669829065173439
0.6669829065173439
0.6669829065173439
0.1329819123596446
0.1329821211510402
0.1329766090581975
0.1329824552172731
0.3107929594153238
0.3107899696259382
0.3107812640627272
0.3107845176570585
0.0220805259449254
0.0220825341859097
0.0220874711116626
0.0220831199228634
0.379834144308916
0.379833604578069
0.379833604578069
0.379833604578069
0.9069421887397766
0.9069465398788452
0.9069416522979736
0.9069435000419616
0.8225544915104871
0.8225381718008473
0.822529032763449
0.8225760335272115
0.6445353020971615
0.6445353020971615
0.6445353020971615
0.6445353020971615
0.5028983980891469
0.5022793250772831
0.5025085057160837
0.5028444312789729
0.4416734592570989
0.4416154151029465
0.4416812934374139
0.4416682958200731
0.500242398268597
0.5000835723296561
0.5000995935688897
0.5001445762790456
0.0144355307228246
0.0144374752538781
0.0144352950220908
0.0144352164551796
0.5831778092894271
0.5832732318894932
0.5832251507344212
0.5831578371173203
0.0146804290818692
0.0146828535667419
0.0146880488914692
0.0146856244065965
0.3503079123546938
0.3503124981370259
0.3503074537764605
0.3503056194635277
0.0044708712525247
0.004483887375162
0.0044405002997045
0.0044768786937419
0.2513487433688948
0.2513564306295529
0.2513525195671128
0.2513538682093335
0.2714110021869488
0.271455660485335
0.2714109295324504
0.2714221425433792
0.5394412376530879
0.539620328148893
0.5395268468461376
0.5395012624895941
0.08994019599544
0.0897295003380453
0.0897196181523445
0.0897552313121342
0.6642662239040338
0.664264385188781
0.6641991107973038
0.6643121917853557
0.4238520419926862
0.4238559127450267
0.423854688323368
0.4238452089298809
0.2225528541070434
0.2225392961038425
0.2225457803662429
0.2225180748814411
0.0071883618676699
0.0071795504410119
0.0071769070130144
0.0071910052956674
0.1493008875405428
0.1493706003340107
0.1493176796732759
0.1493034318030781
0.1544749892472327
0.1543904375732934
0.1544685559676939
0.1546229546766266
0.1543720567746109
0.1543104810990247
0.1543692996548086
0.154521860283873
0.1317912599091104
0.1317615479771609
0.1316253078989533
0.1318644527170837
0.3205003082987335
0.3205789043626179
0.3205316642087346
0.3205190805869579
0.6973878661418432
0.697410526560767
0.6974074643419935
0.6974031772357107
9.188163140012988e-05
9.188163140012988e-05
9.313456273740438e-05
9.313456273740438e-05
0.0403024623160987
0.0402721461240457
0.0403007133050187
0.0402849722052989
5.285065433116482e-07
5.285065433116482e-07
5.285065433116482e-07
5.285065433116482e-07
0.0612199394846326
0.0612103601655901
0.0612343204673555
0.0612206837425031
0.2029049575185435
0.2029142074098826
0.2029033102776201
0.2029270812312533
0.1085228409984064
0.1085272255472799
0.1085262521435725
0.1085145882278434
0.3666419386331705
0.3667831619395932
0.3665431381381633
0.3664582925153322


==> plots/boxplot-rel-kernel-vertices-aRG/unqualified-data-64.dat <==
0.6691215317741253
0.6691215317741253
0.6691215317741253
0.6691215317741253
0.6253607790240027
0.6253607790240027
0.6253607790240027
0.6253607790240027
0.6491864104795902
0.6491864104795902
0.6491864104795902
0.6491864104795902
0.6669768282845142
0.6669768282845142
0.6669768282845142
0.6669768282845142
0.6970635578873163
0.6970640536315995
0.6970645493758827
0.6970645493758827
0.66501916192208
0.66501916192208
0.66501916192208
0.66501916192208
0.6255189939543666
0.6255189939543666
0.6255189939543666
0.6255189939543666
0.7499524601696008
0.7499524601696008
0.7499524601696008
0.7499524601696008
0.66208853876555
0.66208853876555
0.66208853876555
0.66208853876555
0.6668528169424063
0.6668528169424063
0.6668528169424063
0.6668528169424063
0.1327761693184635
0.1327768792092084
0.1327777561330697
0.1327757517356724
0.299496611799195
0.299504086272659
0.2995017999631288
0.2994719460367637
0.0207733284176056
0.0207685588452681
0.020773244740898
0.0207700650260063
0.3795074272361858
0.3795074272361858
0.3795074272361858
0.3795074272361858
0.9063743948936462
0.9063710570335388
0.9063727855682372
0.906375288963318
0.8028474629379394
0.803086383487065
0.8030380771465314
0.8027932815019355
0.6397775166300335
0.6397775166300335
0.6397775166300335
0.6397775166300335
0.4694306549074493
0.4693479216477992
0.4693750239225122
0.4694915161559275
0.4124818790067826
0.4125068059441487
0.4123816371086604
0.4124213421588935
0.4729026156675703
0.4729044642720973
0.4729682411282773
0.472979948956948
0.0132265627341662
0.013223950384367
0.0132264645255271
0.0132282912062138
0.5577894799912122
0.558177088072101
0.5578775054904981
0.5577732063694956
0.013282800141486
0.0132883418211951
0.0132828867302314
0.0132813281328132
0.1852825736144173
0.1852761535191523
0.1853119226213432
0.1853027510566789
0.0012425390917549
0.0012415378515521
0.0012408703580835
0.0012422053450206
0.222692119141751
0.2226563801229017
0.2227034477364051
0.2226601563211198
0.2645043686907741
0.2645122880311062
0.2646282688288128
0.2646388279492556
0.5189904806513383
0.518965880308508
0.5188458306354957
0.5189393119382512
0.0833912901771447
0.0833420657049746
0.0834198179962432
0.0834155295005617
0.4069279113297956
0.4068607982230656
0.4068681530840771
0.4068957338128702
0.3939562467929286
0.3940761216230672
0.3940731988100754
0.394082381972516
0.2143832729609205
0.2143420094729179
0.2143484937353183
0.2143862203529207
0.0066605574108503
0.006662319696182
0.006666725409511
0.0066605574108503
0.0942130239781478
0.0941799485651885
0.0941870725002875
0.0942053911905418
0.0928901232616359
0.0929048279005819
0.0928653091834146
0.092853361664271
0.0923019377037971
0.0923322660216231
0.0923010186638629
0.092331346981689
0.0782293427793121
0.0782467351297215
0.0782228206479085
0.078240937679585
0.3103793631903483
0.3104090687892967
0.3104490888323244
0.3104200021000208
0.6947782433030807
0.6947813055218541
0.6947880424031558
0.6947788557468354
8.018760558556791e-05
8.018760558556791e-05
8.018760558556791e-05
8.018760558556791e-05
0.0370271475669798
0.0370667918181261
0.0370708728439794
0.0370300625854464
5.285065433116482e-07
5.285065433116482e-07
5.285065433116482e-07
5.285065433116482e-07
0.0591693890099041
0.0591611301483738
0.0591764474555143
0.0591650194959549
0.1980487899076741
0.1980544918954859
0.1980482070378089
0.1980477255366159
0.1079164528105775
0.1079156994807517
0.1079149376865459
0.1079165713118984
0.3387723843127141
0.3387567548558768
0.3388030850315017
0.338710982875139


==> plots/boxplot-rel-kernel-vertices-change-RG/jittered-data-1024.dat <==
4.935813491207935 0.0001286621832394
5.113124646697509 0.000173229364918
4.6261431663925405 0.0021127381623395
4.769232155933507 0.0002308826392945
4.875801267996876 0.019219014371131
4.804561970139469 0.094805620474452
5.1030495508469755 0.0002557558674205
4.908986052742321 0.0002759304841349
5.281567543784763 0.0013696284882725
5.051113565682644 0.00039817472108
4.935804797512733 0.1132509166881826
4.92670030633931 0.0725587589243564
5.151372217950256 0.0186038424176811
4.938669914969349 0.3795056281333624
5.121646916730363 0.3462212085723877
4.660084764467599 0.4761993354614234
4.9590141422891225 0.645725881917695
4.819420192585417 0.3117082539977638
4.743264929091733 0.3131257774088591
5.020679847625711 0.324721711844764
4.990449200801774 0.0135856920855111
5.04605369421082 0.3045297626048446
5.191613575444012 0.0143932142131962
5.287906365686526 0.384926900336734
4.995937002781465 0.0060004325357676
4.859043684812654 0.0791910574231627
4.975169176514393 0.0512719405081717
5.231784393020272 0.3495216709340061
5.281262248610203 0.0780407392173234
5.2343111992728195 0.5499799580037437
4.766000970538121 0.1302472417384172
5.374565269591498 0.1780201188977933
5.099816569938725 0.0072659024222611
4.687600287631797 0.1184613724973361
5.1691657665959845 0.1296498825466964
5.3651161101538465 0.1290598589089893
4.926362616659407 0.1042178623786792
5.133886253931476 0.3075631073789326
4.862132852916007 0.1612497037303336
4.785143496548522 9.10463438419469e-05
5.1629931074832776 0.0385097259591139
4.626768173539515 3.750691597695568e-07
5.242048557898562 0.0579416756317728
5.021259482644845 0.0678614350058412
4.698338256350494 0.0204984515982582
4.7141779210885595 0.264915386028047


==> plots/boxplot-rel-kernel-vertices-change-RG/jittered-data-128.dat <==
1.768300318626793 2.2787580137784228e-05
2.0506330554655037 2.6792808440658547e-05
1.8039619464614152 0.00146792485145
2.3506551877176074 3.894405964004562e-05
2.2273846019599026 0.0128734875461599
1.9609771785766776 0.0942008233518444
1.6853343639144016 2.7208071002182088e-05
1.8650409535044092 3.789888577275828e-05
2.0059554818904304 0.0009179886716291
2.32462536817018 0.0001581199253386
1.7067933844483278 0.1130801670848967
2.0384504345679133 0.0521903790600075
2.154921057400167 0.0174172230261229
2.0355806834963177 0.3790295855262897
2.235850147468502 0.3454854488372803
2.030212705227743 0.4482900208239495
2.3478789094803507 0.641848563324701
2.077389220971037 0.2739999557804991
2.0657127981315773 0.2769154837944638
1.9587417697066372 0.2960290588307607
2.0722151461873297 0.0126305541453886
1.9136758594794954 0.2788825347793185
2.0567382606236664 0.0133899104196133
1.8427471268020685 0.2433014331028366
1.767043496415767 0.00172547061627
1.7650471461916664 0.0330262250223031
2.084579884901455 0.0419136778341635
2.1174945417422215 0.3265725031144034
1.9823982440070356 0.0702129294042757
1.6923682708966952 0.4229992019975802
2.1932029414748273 0.073936879602085
2.282577778117081 0.17218899856462
2.3175357619597103 0.0068314990880173
2.256845167355137 0.0642334696718817
2.298629841018409 0.0607228065273892
2.3173118298651327 0.0580520764788271
2.030449943711041 0.0458302926915169
1.9184720376759685 0.3015759851686546
2.153962549890805 0.1596279526678968
1.8317255909840955 8.56169747137574e-05
2.233721531380909 0.0363683533935187
2.2621144738897754 3.750691597695568e-07
2.2962792255700064 0.056200400314701
2.0673508876483697 0.0631600066730996
2.3373236549240906 0.0193645293872822
2.0597712580592047 0.2352054631649985


==> plots/boxplot-rel-kernel-vertices-change-RG/jittered-data-256.dat <==
2.9629223299733662 3.575897190852294e-05
3.1201840339667917 4.896616715016907e-05
3.3721933795151795 0.0017765916791603
3.312705913460592 6.467495618793291e-05
3.219993813097668 0.0152461196855593
2.6867797411474856 0.0944097654041359
3.0845873287805343 6.25785633050188e-05
2.989833151476875 7.579777154551656e-05
3.0976105053086047 0.0012485803366681
3.2588081817536363 0.0001998060874733
2.8072767165463923 0.113125725367407
3.173616915593136 0.0556132482316165
2.7128507199063883 0.0178253980061681
2.790345402650871 0.3792505153530037
3.220937228782932 0.3456366658210754
2.8744021119147414 0.4553198989483579
3.2369348224002445 0.6434462797327588
2.700455640162072 0.2896698253496134
2.734768866684228 0.2869564102646279
3.148252980143429 0.3038671420250508
2.6589255508992093 0.0130096002087365
3.055399527591875 0.2854911046164566
3.3075120110242797 0.0138558444589047
3.025648476195543 0.3093843908223821
3.1354418494216922 0.0029122740033988
2.645022595996654 0.04513231191667
3.1012499324335936 0.0433156432545941
3.0797538133156643 0.3319452179885578
3.0569647110236557 0.0718882395650645
2.91840705699212 0.517851167032571
2.9026049552513906 0.0835827351885414
3.3603874879854514 0.1748929359855931
2.6522940282086145 0.0070879116037677
2.641227382391268 0.0832915226190027
3.3457734601797084 0.0788471930682332
2.763728956048079 0.0780136238479834
2.717921373318324 0.0645777970704035
2.7829323824149848 0.3043004424277643
3.225559942765636 0.1602550950727062
3.3277268689834356 8.81228373883064e-05
2.6420869317514937 0.0374428292003229
2.944214123975113 3.750691597695568e-07
2.701125164530627 0.0567152587028353
2.819939917344624 0.0647904964234218
2.790621953487238 0.0195251663921484
3.110194289876492 0.2455421160833251


==> plots/boxplot-rel-kernel-vertices-change-RG/jittered-data-512.dat <==
3.887720475547399 6.520753700965948e-05
3.760238426147266 8.176426024132006e-05
4.002727378907416 0.0018877884245466
3.654534030313519 0.000123091045648
3.700690930891725 0.017400128596067
4.366176361541876 0.0945806573063297
3.7745168428502973 0.0001237967230599
3.8939164759837013 0.0001436168302967
4.17369872966902 0.0013001825367545
4.253744923895062 0.0002652102384089
4.313861546496499 0.1131675671630765
3.752068454573101 0.0614683110684157
4.129480422679789 0.0182625251270693
4.349911677282387 0.3793084464639173
3.668538207869874 0.3458858728408813
4.132151338224534 0.4619972713445482
4.259068445276212 0.6445226074151451
3.8817344058089382 0.3001869343737437
3.813015504463834 0.2969546048421644
4.072593545102058 0.3147030455605531
3.956735525274309 0.0133284640180634
3.756114613338581 0.2971045528415593
3.978719061322216 0.0141567403493596
3.9324290467431657 0.3503074537764605
4.05183455464321 0.0044455065007188
4.006450097546975 0.0554866474305331
3.858584500750155 0.046293218346772
3.892863761942697 0.3408397179423092
4.253245880776734 0.0747702951193562
3.8131994986166027 0.5409288821714492
4.045450164140143 0.1011582219193556
3.6343272391219856 0.1765216648048974
4.1811807830579975 0.0071654521583589
3.8769374158550955 0.1000302258389196
3.6592723701763124 0.1015456413612084
3.8356623731637614 0.1005420497531458
3.8050978058697655 0.0840275175970728
4.339847004870849 0.3061533291621721
3.8891691711366305 0.160869376158667
3.8409084361423 9.062870006285538e-05
3.8944008979403097 0.0379867716461983
4.335179376743419 3.750691597695568e-07
4.1003108891869395 0.0572540533844166
4.090807634214 0.066022404554616
4.161714512726093 0.0197751957148771
3.9160129264843793 0.2539742080470491


==> plots/boxplot-rel-kernel-vertices-change-RG/jittered-data-64.dat <==
1.258316388643786 1.2971391770738714e-05
1.193465802205227 1.4782239139673682e-05
0.9404286856231338 0.0008652896163967
0.8191875627197225 1.947202982002281e-05
1.0084560410264563 0.0114987886488439
0.9287006030878107 0.0939104406274135
1.2128489417760795 1.1563430175927388e-05
0.8524845445591955 2.0611674718517663e-05
0.9824477156142668 0.0004321081427789
1.0625365295912734 0.0001387142981379
1.3060846638965014 0.1130273428618209
1.0035151418630428 0.0503172760099255
0.8363783832997779 0.0170028559697097
1.191853153117918 0.3790295855262897
1.0887767475064987 0.3453558683395386
0.8128797560218304 0.4424893432296052
1.30730969197618 0.6397648219480171
1.3620891070282397 0.2674288428588716
1.2326629269974423 0.2684508300135994
1.301624462829687 0.288404489459334
0.8576106769894994 0.0121583080835648
1.1723738111950965 0.2725483973811304
1.299128715975995 0.0128201564745219
1.137987948936581 0.1853022924784456
0.979107036589535 0.0011978170293603
0.7005259060512743 0.026873719211341
0.9506288765903378 0.0396543166774187
1.0831652300828511 0.3202797354183928
1.3097582899284237 0.0687292963548159
1.3499547758280692 0.2841357486696895
0.9827573324145378 0.0710644061394003
1.27398244582873 0.1689056038764099
0.8203692327939696 0.0066728934081717
1.2287708702597668 0.0449922298222171
1.036524477876692 0.0399506659363362
0.6355312751230142 0.038770618660922
1.1647785148029657 0.0303800880777612
0.9241176566682016 0.2970537203065205
1.2436337328611748 0.1583718305270139
1.1261149009238882 7.768174291101891e-05
0.6258571144858212 0.0348787789570646
0.9951833998489935 3.750691597695568e-07
1.2757020816195856 0.0555931579173552
0.807933157665349 0.0612363840649156
0.8689032720605425 0.0192216591161716
1.277853424081491 0.2272104377978318


==> plots/boxplot-rel-kernel-vertices-change-RG/unqualified-data-1024.dat <==
0.0001286621832394
0.000173229364918
0.0021127381623395
0.0002308826392945
0.019219014371131
0.094805620474452
0.0002557558674205
0.0002759304841349
0.0013696284882725
0.00039817472108
0.1132509166881826
0.0725587589243564
0.0186038424176811
0.3795056281333624
0.3462212085723877
0.4761993354614234
0.645725881917695
0.3117082539977638
0.3131257774088591
0.324721711844764
0.0135856920855111
0.3045297626048446
0.0143932142131962
0.384926900336734
0.0060004325357676
0.0791910574231627
0.0512719405081717
0.3495216709340061
0.0780407392173234
0.5499799580037437
0.1302472417384172
0.1780201188977933
0.0072659024222611
0.1184613724973361
0.1296498825466964
0.1290598589089893
0.1042178623786792
0.3075631073789326
0.1612497037303336
9.10463438419469e-05
0.0385097259591139
3.750691597695568e-07
0.0579416756317728
0.0678614350058412
0.0204984515982582
0.264915386028047


==> plots/boxplot-rel-kernel-vertices-change-RG/unqualified-data-128.dat <==
2.2787580137784228e-05
2.6792808440658547e-05
0.00146792485145
3.894405964004562e-05
0.0128734875461599
0.0942008233518444
2.7208071002182088e-05
3.789888577275828e-05
0.0009179886716291
0.0001581199253386
0.1130801670848967
0.0521903790600075
0.0174172230261229
0.3790295855262897
0.3454854488372803
0.4482900208239495
0.641848563324701
0.2739999557804991
0.2769154837944638
0.2960290588307607
0.0126305541453886
0.2788825347793185
0.0133899104196133
0.2433014331028366
0.00172547061627
0.0330262250223031
0.0419136778341635
0.3265725031144034
0.0702129294042757
0.4229992019975802
0.073936879602085
0.17218899856462
0.0068314990880173
0.0642334696718817
0.0607228065273892
0.0580520764788271
0.0458302926915169
0.3015759851686546
0.1596279526678968
8.56169747137574e-05
0.0363683533935187
3.750691597695568e-07
0.056200400314701
0.0631600066730996
0.0193645293872822
0.2352054631649985


==> plots/boxplot-rel-kernel-vertices-change-RG/unqualified-data-256.dat <==
3.575897190852294e-05
4.896616715016907e-05
0.0017765916791603
6.467495618793291e-05
0.0152461196855593
0.0944097654041359
6.25785633050188e-05
7.579777154551656e-05
0.0012485803366681
0.0001998060874733
0.113125725367407
0.0556132482316165
0.0178253980061681
0.3792505153530037
0.3456366658210754
0.4553198989483579
0.6434462797327588
0.2896698253496134
0.2869564102646279
0.3038671420250508
0.0130096002087365
0.2854911046164566
0.0138558444589047
0.3093843908223821
0.0029122740033988
0.04513231191667
0.0433156432545941
0.3319452179885578
0.0718882395650645
0.517851167032571
0.0835827351885414
0.1748929359855931
0.0070879116037677
0.0832915226190027
0.0788471930682332
0.0780136238479834
0.0645777970704035
0.3043004424277643
0.1602550950727062
8.81228373883064e-05
0.0374428292003229
3.750691597695568e-07
0.0567152587028353
0.0647904964234218
0.0195251663921484
0.2455421160833251


==> plots/boxplot-rel-kernel-vertices-change-RG/unqualified-data-512.dat <==
6.520753700965948e-05
8.176426024132006e-05
0.0018877884245466
0.000123091045648
0.017400128596067
0.0945806573063297
0.0001237967230599
0.0001436168302967
0.0013001825367545
0.0002652102384089
0.1131675671630765
0.0614683110684157
0.0182625251270693
0.3793084464639173
0.3458858728408813
0.4619972713445482
0.6445226074151451
0.3001869343737437
0.2969546048421644
0.3147030455605531
0.0133284640180634
0.2971045528415593
0.0141567403493596
0.3503074537764605
0.0044455065007188
0.0554866474305331
0.046293218346772
0.3408397179423092
0.0747702951193562
0.5409288821714492
0.1011582219193556
0.1765216648048974
0.0071654521583589
0.1000302258389196
0.1015456413612084
0.1005420497531458
0.0840275175970728
0.3061533291621721
0.160869376158667
9.062870006285538e-05
0.0379867716461983
3.750691597695568e-07
0.0572540533844166
0.066022404554616
0.0197751957148771
0.2539742080470491


==> plots/boxplot-rel-kernel-vertices-change-RG/unqualified-data-64.dat <==
1.2971391770738714e-05
1.4782239139673682e-05
0.0008652896163967
1.947202982002281e-05
0.0114987886488439
0.0939104406274135
1.1563430175927388e-05
2.0611674718517663e-05
0.0004321081427789
0.0001387142981379
0.1130273428618209
0.0503172760099255
0.0170028559697097
0.3790295855262897
0.3453558683395386
0.4424893432296052
0.6397648219480171
0.2674288428588716
0.2684508300135994
0.288404489459334
0.0121583080835648
0.2725483973811304
0.0128201564745219
0.1853022924784456
0.0011978170293603
0.026873719211341
0.0396543166774187
0.3202797354183928
0.0687292963548159
0.2841357486696895
0.0710644061394003
0.1689056038764099
0.0066728934081717
0.0449922298222171
0.0399506659363362
0.038770618660922
0.0303800880777612
0.2970537203065205
0.1583718305270139
7.768174291101891e-05
0.0348787789570646
3.750691597695568e-07
0.0555931579173552
0.0612363840649156
0.0192216591161716
0.2272104377978318


==> plots/boxplot-rel-kernel-vertices-change-aRG/jittered-data-1024.dat <==
4.935813491207935 0.0001204235965742
5.113124646697509 0.000173229364918
4.6261431663925405 0.0021127381623395
4.769232155933507 0.0002308826392945
4.875801267996876 0.019220253731839
4.804561970139469 0.0946078598259172
5.1030495508469755 0.0002557558674205
4.908986052742321 0.0002741020291196
5.281567543784763 0.0013696284882725
5.051113565682644 0.0003917061786798
4.935804797512733 0.1130637143229268
4.92670030633931 0.0723473302521795
5.151372217950256 0.0185906214978682
4.938669914969349 0.3795098110474268
5.121646916730363 0.3458563238382339
4.660084764467599 0.4762460098309931
4.9590141422891225 0.6457213481026891
4.819420192585417 0.3120606430038449
4.743264929091733 0.3130274050310394
5.020679847625711 0.324972390321138
4.990449200801774 0.0135592052155544
5.04605369421082 0.3046118704235062
5.191613575444012 0.0143820659122189
5.287906365686526 0.3849273589149672
4.995937002781465 0.0060230438770156
4.859043684812654 0.079812815202974
4.975169176514393 0.0513482701133444
5.231784393020272 0.3499342186832715
5.281262248610203 0.0781682287356806
5.2343111992728195 0.549936748195301
4.766000970538121 0.1301597548360261
5.374565269591498 0.1781299092498003
5.099816569938725 0.0072665632792605
4.687600287631797 0.118382500358741
5.1691657665959845 0.1297564911790547
5.3651161101538465 0.1290460733099774
4.926362616659407 0.1041075296557691
5.133886253931476 0.3077414956892844
4.862132852916007 0.1612544501694325
4.785143496548522 9.188163140012988e-05
5.1629931074832776 0.0385656943136734
4.626768173539515 3.750691597695568e-07
5.242048557898562 0.058067617268031
5.021259482644845 0.0679017670662966
4.698338256350494 0.0204840811970035
4.7141779210885595 0.2655772656153624


==> plots/boxplot-rel-kernel-vertices-change-aRG/jittered-data-128.dat <==
1.768300318626793 1.542543886250009e-05
2.0506330554655037 2.6792808440658547e-05
1.8039619464614152 0.00146792485145
2.3506551877176074 3.894405964004562e-05
2.2273846019599026 0.0128665471261951
1.9609771785766776 0.0940177487261544
1.6853343639144016 2.7208071002182088e-05
1.8650409535044092 3.656910030704747e-05
2.0059554818904304 0.0009148539585398
2.32462536817018 0.0001502139290717
1.7067933844483278 0.1128588377660372
2.0384504345679133 0.0521648559315025
2.154921057400167 0.017349193862782
2.0355806834963177 0.3790308448982661
2.235850147468502 0.3450944423675537
2.030212705227743 0.4484346134513575
2.3478789094803507 0.6418440295096951
2.077389220971037 0.2737478333038933
2.0657127981315773 0.2764165889480369
1.9587417697066372 0.2957638996189256
2.0722151461873297 0.0125589944205315
1.9136758594794954 0.2785126797403026
2.0567382606236664 0.0133266789882451
1.8427471268020685 0.243223245514073
1.767043496415767 0.0017067807991498
1.7650471461916664 0.0330123677234851
2.084579884901455 0.0418857542885891
2.1174945417422215 0.3262748389661558
1.9823982440070356 0.0699807446543901
1.6923682708966952 0.4229493268463459
2.1932029414748273 0.0739503087428584
2.282577778117081 0.1717857953389943
2.3175357619597103 0.0067980156667165
2.256845167355137 0.0636607561751796
2.298629841018409 0.0603005076776596
2.3173118298651327 0.0574785955599342
2.030449943711041 0.0451596001788513
1.9184720376759685 0.3008201942787429
2.153962549890805 0.1595878376019642
1.8317255909840955 8.43640433764829e-05
2.233721531380909 0.036288190385686
2.2621144738897754 3.750691597695568e-07
2.2962792255700064 0.0561647059473166
2.0673508876483697 0.0630852979616812
2.3373236549240906 0.019302413534178
2.0597712580592047 0.234884361556225


==> plots/boxplot-rel-kernel-vertices-change-aRG/jittered-data-256.dat <==
2.9629223299733662 2.8046252477272896e-05
3.1201840339667917 4.896616715016907e-05
3.3721933795151795 0.0017765916791603
3.312705913460592 6.467495618793291e-05
3.219993813097668 0.0152421537312937
2.6867797411474856 0.094226023231953
3.0845873287805343 6.25785633050188e-05
2.989833151476875 7.513287881266115e-05
3.0976105053086047 0.0012485803366681
3.2588081817536363 0.0001940562720065
2.8072767165463923 0.1129242103519859
3.173616915593136 0.0553328785336067
2.7128507199063883 0.0177880363561906
2.790345402650871 0.3792416997491691
3.220937228782932 0.3452591896057129
2.8744021119147414 0.4553290379857561
3.2369348224002445 0.6434417459177529
2.700455640162072 0.289200944110117
2.734768866684228 0.2869030399112316
3.148252980143429 0.3036446162551185
2.6589255508992093 0.0129449691033657
3.055399527591875 0.287614627322967
3.3075120110242797 0.0138257332226729
3.025648476195543 0.3093541246589897
3.1354418494216922 0.0028577898490263
2.645022595996654 0.0444063040931965
3.1012499324335936 0.0433779868688134
3.0797538133156643 0.332163177026035
3.0569647110236557 0.0718529527038592
2.91840705699212 0.5176695939013493
2.9026049552513906 0.0837222402626929
3.3603874879854514 0.1747026818319809
2.6522940282086145 0.0070654424657896
2.641227382391268 0.082863450447434
3.3457734601797084 0.0784873889340239
2.763728956048079 0.0775375611621076
2.717921373318324 0.0640310250544054
2.7829323824149848 0.3039444909625872
3.225559942765636 0.160249583078914
3.3277268689834356 8.686990605103189e-05
2.6420869317514937 0.0373250624542706
2.944214123975113 3.750691597695568e-07
2.701125164530627 0.0568053919321966
2.819939917344624 0.0647547132821318
2.790621953487238 0.019470357415135
3.110194289876492 0.245649289501638


==> plots/boxplot-rel-kernel-vertices-change-aRG/jittered-data-512.dat <==
3.887720475547399 5.714423942244352e-05
3.760238426147266 8.176426024132006e-05
4.002727378907416 0.0018877884245466
3.654534030313519 0.000123091045648
3.700690930891725 0.0174018637010582
4.366176361541876 0.0943842317507808
3.7745168428502973 0.0001237967230599
3.8939164759837013 0.0001429519375639
4.17369872966902 0.0013001825367545
4.253744923895062 0.000259460422942
4.313861546496499 0.1129684114904252
3.752068454573101 0.0612556183308735
4.129480422679789 0.0182410620515503
4.349911677282387 0.379357157172861
3.668538207869874 0.3455202877521515
4.132151338224534 0.4620783803014577
4.259068445276212 0.6445180736001392
3.8817344058089382 0.3000659845293559
3.813015504463834 0.297131986708957
4.072593545102058 0.3148234744429654
3.956735525274309 0.0132820457048078
3.756114613338581 0.297076074003555
3.978719061322216 0.0141356992842141
3.9324290467431657 0.3502987407900294
4.05183455464321 0.0044286522906373
4.006450097546975 0.055480005367596
3.858584500750155 0.046409641126011
3.892863761942697 0.3406906398647571
4.253245880776734 0.0748230156477884
3.8131994986166027 0.5409277329744161
4.045450164140143 0.1010918859136825
3.6343272391219856 0.1765060436272963
4.1811807830579975 0.0071584030170324
3.8769374158550955 0.0997527740094422
3.6592723701763124 0.1012180036246935
3.8356623731637614 0.1001489304213246
3.8050978058697655 0.0837149988006525
4.339847004870849 0.3061601366952645
3.8891691711366305 0.1608690699367896
3.8409084361423 9.000223439421814e-05
3.8944008979403097 0.0379767148324884
4.335179376743419 3.750691597695568e-07
4.1003108891869395 0.0573753133985863
4.090807634214 0.0660366785307716
4.161714512726093 0.0197345539939968
3.9160129264843793 0.2545261232416163


==> plots/boxplot-rel-kernel-vertices-change-aRG/jittered-data-64.dat <==
1.258316388643786 8.413875743181869e-06
1.193465802205227 1.4782239139673682e-05
0.9404286856231338 0.0008652896163967
0.8191875627197225 1.947202982002281e-05
1.0084560410264563 0.0114919721649499
0.9287006030878107 0.0937602426665011
1.2128489417760795 1.1563430175927388e-05
0.8524845445591955 1.994678198566225e-05
0.9824477156142668 0.0004313847474506
1.0625365295912734 0.0001293708480043
1.3060846638965014 0.1127642761429898
1.0035151418630428 0.0499620516585482
0.8363783832997779 0.0169289485176545
1.191853153117918 0.3790308448982661
1.0887767475064987 0.3449501991271972
0.8128797560218304 0.4424702491693267
1.30730969197618 0.6397602881330112
1.3620891070282397 0.2668445986474063
1.2326629269974423 0.2679202868591952
1.301624462829687 0.2876197568376415
0.8576106769894994 0.012072483553883
1.1723738111950965 0.2717718867267163
1.299128715975995 0.0127352995039763
1.137987948936581 0.1852837200600003
0.979107036589535 0.0012024060469568
0.7005259060512743 0.0268051407544169
0.9506288765903378 0.0395556458139699
1.0831652300828511 0.3201035969637273
1.3097582899284237 0.0684290550430285
1.3499547758280692 0.2835554041679997
0.9827573324145378 0.0712869102155888
1.27398244582873 0.1683320413931732
0.8203692327939696 0.00663698684454
1.2287708702597668 0.0446259832302567
1.036524477876692 0.0396071747609577
0.6355312751230142 0.0380721483109884
1.1647785148029657 0.0301893157342072
0.9241176566682016 0.2960420280590011
1.2436337328611748 0.1582484231104426
1.1261149009238882 7.768174291101891e-05
0.6258571144858212 0.0347353600485059
0.9951833998489935 3.750691597695568e-07
1.2757020816195856 0.0553219839610028
0.807933157665349 0.0611740930158429
0.8689032720605425 0.0191277425871646
1.277853424081491 0.2266802922038594


==> plots/boxplot-rel-kernel-vertices-change-aRG/unqualified-data-1024.dat <==
0.0001204235965742
0.000173229364918
0.0021127381623395
0.0002308826392945
0.019220253731839
0.0946078598259172
0.0002557558674205
0.0002741020291196
0.0013696284882725
0.0003917061786798
0.1130637143229268
0.0723473302521795
0.0185906214978682
0.3795098110474268
0.3458563238382339
0.4762460098309931
0.6457213481026891
0.3120606430038449
0.3130274050310394
0.324972390321138
0.0135592052155544
0.3046118704235062
0.0143820659122189
0.3849273589149672
0.0060230438770156
0.079812815202974
0.0513482701133444
0.3499342186832715
0.0781682287356806
0.549936748195301
0.1301597548360261
0.1781299092498003
0.0072665632792605
0.118382500358741
0.1297564911790547
0.1290460733099774
0.1041075296557691
0.3077414956892844
0.1612544501694325
9.188163140012988e-05
0.0385656943136734
3.750691597695568e-07
0.058067617268031
0.0679017670662966
0.0204840811970035
0.2655772656153624


==> plots/boxplot-rel-kernel-vertices-change-aRG/unqualified-data-128.dat <==
1.542543886250009e-05
2.6792808440658547e-05
0.00146792485145
3.894405964004562e-05
0.0128665471261951
0.0940177487261544
2.7208071002182088e-05
3.656910030704747e-05
0.0009148539585398
0.0001502139290717
0.1128588377660372
0.0521648559315025
0.017349193862782
0.3790308448982661
0.3450944423675537
0.4484346134513575
0.6418440295096951
0.2737478333038933
0.2764165889480369
0.2957638996189256
0.0125589944205315
0.2785126797403026
0.0133266789882451
0.243223245514073
0.0017067807991498
0.0330123677234851
0.0418857542885891
0.3262748389661558
0.0699807446543901
0.4229493268463459
0.0739503087428584
0.1717857953389943
0.0067980156667165
0.0636607561751796
0.0603005076776596
0.0574785955599342
0.0451596001788513
0.3008201942787429
0.1595878376019642
8.43640433764829e-05
0.036288190385686
3.750691597695568e-07
0.0561647059473166
0.0630852979616812
0.019302413534178
0.234884361556225


==> plots/boxplot-rel-kernel-vertices-change-aRG/unqualified-data-256.dat <==
2.8046252477272896e-05
4.896616715016907e-05
0.0017765916791603
6.467495618793291e-05
0.0152421537312937
0.094226023231953
6.25785633050188e-05
7.513287881266115e-05
0.0012485803366681
0.0001940562720065
0.1129242103519859
0.0553328785336067
0.0177880363561906
0.3792416997491691
0.3452591896057129
0.4553290379857561
0.6434417459177529
0.289200944110117
0.2869030399112316
0.3036446162551185
0.0129449691033657
0.287614627322967
0.0138257332226729
0.3093541246589897
0.0028577898490263
0.0444063040931965
0.0433779868688134
0.332163177026035
0.0718529527038592
0.5176695939013493
0.0837222402626929
0.1747026818319809
0.0070654424657896
0.082863450447434
0.0784873889340239
0.0775375611621076
0.0640310250544054
0.3039444909625872
0.160249583078914
8.686990605103189e-05
0.0373250624542706
3.750691597695568e-07
0.0568053919321966
0.0647547132821318
0.019470357415135
0.245649289501638


==> plots/boxplot-rel-kernel-vertices-change-aRG/unqualified-data-512.dat <==
5.714423942244352e-05
8.176426024132006e-05
0.0018877884245466
0.000123091045648
0.0174018637010582
0.0943842317507808
0.0001237967230599
0.0001429519375639
0.0013001825367545
0.000259460422942
0.1129684114904252
0.0612556183308735
0.0182410620515503
0.379357157172861
0.3455202877521515
0.4620783803014577
0.6445180736001392
0.3000659845293559
0.297131986708957
0.3148234744429654
0.0132820457048078
0.297076074003555
0.0141356992842141
0.3502987407900294
0.0044286522906373
0.055480005367596
0.046409641126011
0.3406906398647571
0.0748230156477884
0.5409277329744161
0.1010918859136825
0.1765060436272963
0.0071584030170324
0.0997527740094422
0.1012180036246935
0.1001489304213246
0.0837149988006525
0.3061601366952645
0.1608690699367896
9.000223439421814e-05
0.0379767148324884
3.750691597695568e-07
0.0573753133985863
0.0660366785307716
0.0197345539939968
0.2545261232416163


==> plots/boxplot-rel-kernel-vertices-change-aRG/unqualified-data-64.dat <==
8.413875743181869e-06
1.4782239139673682e-05
0.0008652896163967
1.947202982002281e-05
0.0114919721649499
0.0937602426665011
1.1563430175927388e-05
1.994678198566225e-05
0.0004313847474506
0.0001293708480043
0.1127642761429898
0.0499620516585482
0.0169289485176545
0.3790308448982661
0.3449501991271972
0.4424702491693267
0.6397602881330112
0.2668445986474063
0.2679202868591952
0.2876197568376415
0.012072483553883
0.2717718867267163
0.0127352995039763
0.1852837200600003
0.0012024060469568
0.0268051407544169
0.0395556458139699
0.3201035969637273
0.0684290550430285
0.2835554041679997
0.0712869102155888
0.1683320413931732
0.00663698684454
0.0446259832302567
0.0396071747609577
0.0380721483109884
0.0301893157342072
0.2960420280590011
0.1582484231104426
7.768174291101891e-05
0.0347353600485059
3.750691597695568e-07
0.0553219839610028
0.0611740930158429
0.0191277425871646
0.2266802922038594


==> plots/lineplot-throughput-gnm-undirected-N20-M22/unqualified-data-G.dat <==
1 9016539.376491731
2 4816090.702070955
4 5701658.818559845
8 7671230.703645508
16 11487738.329738993
32 15971924.763993166
64 27485077.925495222
128 50569278.09550544
256 93854014.12853543
512 168283960.3506233
1024 280263390.3403873


==> plots/lineplot-throughput-gnm-undirected-N20-M22/unqualified-data-RG.dat <==
1 898895.2483039859
2 2506463.6678721905
4 3033344.3202342284
8 4124157.793317962
16 6228007.2576815225
32 8801534.860366477
64 14266539.27414618
128 NaN
256 NaN
512 NaN
1024 NaN


==> plots/lineplot-throughput-gnm-undirected-N20-M22/unqualified-data-Red-Peel.dat <==
1 141702.59246915986
2 996057.155081963
4 1623920.5842774466
8 2651538.9102325263
16 4410342.528229159
32 6690033.053893099
64 11925152.676408121
128 22789932.09001828
256 42035184.870091386
512 78264547.1212272
1024 145347923.54507092


==> plots/lineplot-throughput-gnm-undirected-N20-M22/unqualified-data-aG.dat <==
1 7426837.5519472165
2 4328570.489373253
4 5174746.757070622
8 7059270.364373916
16 10771889.346884813
32 15449656.297198432
64 26335510.526100237
128 47767034.85319546
256 85468575.18345547
512 170664107.664116
1024 305981850.41996557


==> plots/lineplot-throughput-gnm-undirected-N20-M22/unqualified-data-aRG.dat <==
1 899936.2677088955
2 2435687.209144218
4 2932992.867569008
8 4011190.9602353848
16 6204024.302476147
32 8766501.503400993
64 14749894.118706942
128 25723291.76030841
256 45303817.754559286
512 82577159.50966051
1024 150104487.84614387


==> plots/lineplot-throughput-gnm-undirected-N20-M22/unqualified-data-aRed-Peel.dat <==
1 134231.68802761842
2 854205.0459018047
4 1479445.3489172894
8 2502765.510114382
16 4263750.080012148
32 6832968.961608544
64 11901858.156942582
128 23379353.026072964
256 41991285.74577241
512 79767755.48556891
1024 141897434.90064535


==> plots/lineplot-throughput-rgg2d-N20-M22/unqualified-data-G.dat <==
1 14755345.86310614
2 25187110.324586477
4 46598211.93676728
8 80842766.17018266
16 155295845.07897946
32 252484294.37836525
64 448056549.08366406
128 923347967.7029153
256 1763147268.281442
512 3429751464.2814393
1024 6436939569.166927


==> plots/lineplot-throughput-rgg2d-N20-M22/unqualified-data-RG.dat <==
1 964677.0382261366
2 1873353.991179675
4 3623773.1799878227
8 7118405.443259956
16 13688102.920801628
32 24783635.804971978
64 45597206.1248416
128 91419419.80590653
256 181601401.0868355
512 363543283.5731734
1024 711452131.1817987


==> plots/lineplot-throughput-rgg2d-N20-M22/unqualified-data-Red-Peel.dat <==
1 550595.1785835213
2 1057804.3090827689
4 2071962.912728441
8 4043838.0201128637
16 7838946.212682764
32 14378111.83916885
64 26632269.502674744
128 53248154.779887035
256 104338033.82453538
512 204623125.87243077
1024 380698556.2011091


==> plots/lineplot-throughput-rgg2d-N20-M22/unqualified-data-aG.dat <==
1 12360777.320185442
2 20244910.06201875
4 37139956.25179445
8 71479634.89970767
16 129789696.81991097
32 216309958.18068433
64 382314072.20872855
128 773859487.125682
256 1521076351.163155
512 2926028187.6260347
1024 6088017160.249711


==> plots/lineplot-throughput-rgg2d-N20-M22/unqualified-data-aRG.dat <==
1 946750.2183931932
2 1822471.29149439
4 3476519.7766899704
8 6675711.870321026
16 13128051.542030111
32 23958248.701830298
64 43600118.50867766
128 87542223.98115736
256 173685507.15200123
512 349212531.8240341
1024 670158774.3508765


==> plots/lineplot-throughput-rgg2d-N20-M22/unqualified-data-aRed-Peel.dat <==
1 523639.4031940811
2 988458.8034899331
4 1914628.43033658
8 3697377.323258549
16 7194140.682860203
32 13336393.280424234
64 24576110.39227615
128 49211000.640272275
256 96494396.78141503
512 194714164.16776252
1024 373533006.89408386


==> plots/lineplot-throughput-rhg-N20-M22-g2.8/unqualified-data-G.dat <==
1 15565773.845127078
2 25282761.093648177
4 50390897.169798315
8 89704820.28873827
16 168506309.6367044
32 270289872.3684378
64 453282060.7746428
128 924023450.8475513
256 1818764607.2723925
512 3138707700.658702
1024 6784099131.853158


==> plots/lineplot-throughput-rhg-N20-M22-g2.8/unqualified-data-RG.dat <==
1 6904930.544491511
2 12034563.878182221
4 23462258.414437577
8 43795194.51019016
16 81068069.0447208
32 121574249.67736392
64 222014075.87461174
128 449315704.4495654
256 890828325.5368905
512 1470757167.6919458
1024 3263422586.4787803


==> plots/lineplot-throughput-rhg-N20-M22-g2.8/unqualified-data-Red-Peel.dat <==
1 6848193.779017235
2 12002311.772247247
4 23104051.600255776
8 43790131.66209169
16 79800872.36322583
32 121343476.82545172
64 220574894.27663293
128 442011036.01979107
256 877774913.8291577
512 1446599823.8369708
1024 2753863519.0385


==> plots/lineplot-throughput-rhg-N20-M22-g2.8/unqualified-data-aG.dat <==
1 11669983.242463233
2 18014813.395201907
4 34915701.67064225
8 66130760.53353803
16 124164131.59575726
32 204641020.37789074
64 362386113.0136156
128 739446175.671151
256 1476206317.1328127
512 681061134.3204932
1024 5180181034.88139


==> plots/lineplot-throughput-rhg-N20-M22-g2.8/unqualified-data-aRG.dat <==
1 6187057.030591472
2 10506144.131316008
4 20528589.7484578
8 38784090.29260199
16 72987163.12413302
32 113036099.10716638
64 204640693.31325066
128 406187102.4172488
256 759628307.3961289
512 889824472.8042362
1024 2901949276.057166


==> plots/lineplot-throughput-rhg-N20-M22-g2.8/unqualified-data-aRed-Peel.dat <==
1 6186340.139330352
2 10514844.231144356
4 20348181.74201797
8 38510855.933351174
16 71202394.60274912
32 112610362.46553993
64 205470526.59483653
128 402425981.7345771
256 762444163.0140803
512 735926017.1874415
1024 2803758628.9110904

